The regime of applicability of Israel-Stewart hydrodynamics

Using analytical tools from linear response theory, we systematically assess the accuracy of several microscopic derivations of Israel-Stewart hydrodynamics near local equilibrium. This allows us to "rank" the different approaches in decreasing order of accuracy as follows: Inverse Reynolds Dominance (IReD), Denicol-Niemi-Moln\'ar-Rischke (DNMR), second-order gradient expansion, and 14-moment approximation. We find that IReD theory is far superior to Navier-Stokes, being very accurate both in the asymptotic regime (i.e., for slow processes) and in the transient regime (i.e., on timescales comparable to the relaxation time). Also, the high accuracy of DNMR is confirmed, but neglecting second-order terms in the Knudsen number, which would render the equations parabolic, introduces serious systematic errors. Finally, in most cases, the second-order gradient expansion (a.k.a. non-resummed BRSSS) is found to be more inaccurate than Navier-Stokes in the transient regime. Overall, this analysis shows that Israel-Stewart hydrodynamics is falsifiable, and the relaxation time is observable, shedding new light on the debate on the viability of transient hydrodynamics as a well-defined physical theory distinguished from Navier-Stokes.

==> data/data_300.dat <==
-5.	0.	0.	0.	0.	0.	0.	0.
-4.95	0.	0.	0.	0.	0.	0.	0.
-4.9	0.	0.	0.	0.	0.	0.	0.
-4.85	0.	0.	0.	0.	0.	0.	0.
-4.8	0.	0.	0.	0.	0.	0.	0.
-4.75	0.	0.	0.	0.	0.	0.	0.
-4.7	0.	0.	0.	0.	0.	0.	0.
-4.65	0.	0.	0.	0.	0.	0.	0.
-4.6	0.	0.	0.	0.	0.	0.	0.
-4.55	0.	0.	0.	0.	0.	0.	0.
-4.5	0.	0.	0.	0.	0.	0.	0.
-4.45	0.	0.	0.	0.	0.	0.	0.
-4.4	0.	0.	0.	0.	0.	0.	0.
-4.35	0.	0.	0.	0.	0.	0.	0.
-4.3	0.	0.	0.	0.	0.	0.	0.
-4.25	0.	0.	0.	0.	0.	0.	0.
-4.2	0.	0.	0.	0.	0.	0.	0.
-4.15	0.	0.	0.	0.	0.	0.	0.
-4.1	0.	0.	0.	0.	0.	0.	0.
-4.05	0.	0.	0.	0.	0.	0.	0.
-4.	0.	0.	0.	0.	0.	0.	0.
-3.95	0.	0.	0.	0.	0.	0.	0.
-3.9	0.	0.	0.	0.	0.	0.	0.
-3.8499999999999996	0.	0.	0.	0.	0.	0.	0.
-3.8	0.	0.	0.	0.	0.	0.	0.
-3.75	0.	0.	0.	0.	0.	0.	0.
-3.7	0.	0.	0.	0.	0.	0.	0.
-3.65	0.	0.	0.	0.	0.	0.	0.
-3.5999999999999996	0.	0.	0.	0.	0.	0.	0.
-3.55	0.	0.	0.	0.	0.	0.	0.
-3.5	0.	0.	0.	0.	0.	0.	0.
-3.45	0.	0.	0.	0.	0.	0.	0.
-3.4	0.	0.	0.	0.	0.	0.	0.
-3.3499999999999996	0.	0.	0.	0.	0.	0.	0.
-3.3	0.	0.	0.	0.	0.	0.	0.
-3.25	0.	0.	0.	0.	0.	0.	0.
-3.2	0.	0.	0.	0.	0.	0.	0.
-3.15	0.	0.	0.	0.	0.	0.	0.
-3.0999999999999996	0.	0.	0.	0.	0.	0.	0.
-3.05	0.	0.	0.	0.	0.	0.	0.
-3.	0.	0.	0.	0.	0.	0.	0.
-2.9499999999999997	0.	0.	0.	0.	0.	0.	0.
-2.9	0.	0.	0.	0.	0.	0.	0.
-2.85	0.	0.	0.	0.	0.	0.	0.
-2.8	0.	0.	0.	0.	0.	0.	0.
-2.75	0.	0.	0.	0.	0.	0.	0.
-2.6999999999999997	0.	0.	0.	0.	0.	0.	0.
-2.65	0.	0.	0.	0.	0.	0.	0.
-2.5999999999999996	0.	0.	0.	0.	0.	0.	0.
-2.55	0.	0.	0.	0.	0.	0.	0.
-2.5	0.	0.	0.	0.	0.	0.	0.
-2.4499999999999997	0.	0.	0.	0.	0.	0.	0.
-2.4	0.	0.	0.	0.	0.	0.	0.
-2.3499999999999996	0.	0.	0.	0.	0.	0.	0.
-2.3	0.	0.	0.	0.	0.	0.	0.
-2.25	0.	0.	0.	0.	0.	0.	0.
-2.1999999999999997	0.	0.	0.	0.	0.	0.	0.
-2.15	0.	0.	0.	0.	0.	0.	0.
-2.0999999999999996	0.	0.	0.	0.	0.	0.	0.
-2.05	0.	0.	0.	0.	0.	0.	0.
-2.	0.	0.	0.	0.	0.	0.	0.
-1.9499999999999997	0.	0.	0.	0.	0.	0.	0.
-1.9	0.	0.	0.	0.	0.	0.	0.
-1.8499999999999996	0.	0.	0.	0.	0.	0.	0.
-1.7999999999999998	0.	0.	0.	0.	0.	0.	0.
-1.75	0.	0.	0.	0.	0.	0.	0.
-1.6999999999999997	0.	0.	0.	0.	0.	0.	0.
-1.65	0.	0.	0.	0.	0.	0.	0.
-1.5999999999999996	0.	0.	0.	0.	0.	0.	0.
-1.5499999999999998	0.	0.	0.	0.	0.	0.	0.
-1.5	0.	0.	0.	0.	0.	0.	0.
-1.4499999999999997	0.	0.	0.	0.	0.	0.	0.
-1.4	0.	0.	0.	0.	0.	0.	0.
-1.3499999999999996	0.	0.	0.	0.	0.	0.	0.
-1.2999999999999998	0.	0.	0.	0.	0.	0.	0.
-1.25	0.	0.	0.	0.	0.	0.	0.
-1.1999999999999997	0.	0.	0.	0.	0.	0.	0.
-1.15	0.	0.	0.	0.	0.	0.	0.
-1.0999999999999996	0.	0.	0.	0.	0.	0.	0.
-1.0499999999999998	0.	0.	0.	0.	0.	0.	0.
-1.	0.	0.	0.	0.	0.	0.	0.
-0.9500000000000002	0.	0.	0.	0.	0.	0.	0.
-0.8999999999999995	0.	0.	0.	0.	0.	0.	0.
-0.8499999999999996	0.	0.	0.	0.	0.	0.	0.
-0.7999999999999998	0.	0.	0.	0.	0.	0.	0.
-0.75	0.	0.	0.	0.	0.	0.	0.
-0.7000000000000002	0.	0.	0.	0.	0.	0.	0.
-0.6499999999999995	0.	0.	0.	0.	0.	0.	0.
-0.5999999999999996	0.	0.	0.	0.	0.	0.	0.
-0.5499999999999998	0.	0.	0.	0.	0.	0.	0.
-0.5	0.	0.	0.	0.	0.	0.	0.
-0.4500000000000002	0.009550964871122693	0.	0.	0.	0.	0.	0.
-0.39999999999999947	0.018523083386419923	0.	0.	0.	0.	0.	0.
-0.34999999999999964	0.02633750919006575	0.	0.	0.	0.	0.	0.
-0.2999999999999998	0.03241539592623473	0.	0.	0.	0.	0.	0.
-0.25	0.03617789723910124	0.	0.	0.	0.	0.	0.
-0.1999999999999993	0.03704616677283966	0.	0.	0.	0.	0.	0.
-0.14999999999999947	0.03444135817162433	0.	0.	0.	0.	0.	0.
-0.09999999999999964	0.027784625079629685	0.	0.	0.	0.	0.	0.
-0.04999999999999982	0.016497121141030115	0.	0.	0.	0.	0.	0.
0.	0.	0.	0.	0.	0.	0.	0.
0.05000000000000071	0.03693803609550428	-0.0024249064760403505	-5.063925823637321e-6	-0.00003373399689119605	-2.3268560972497698e-8	0.17531578174440865	-0.002845182565689341
0.10000000000000053	0.06391945192572657	-0.019113206074749745	-0.00007936809436034162	-0.0005274712783456321	-3.336659326868907e-7	0.6759007033676844	-0.022419019613297484
0.15000000000000036	0.07677609078364278	-0.06354946851370305	-0.00039621712135881767	-0.0026131509982221268	-1.5961764000183482e-6	1.4647994643407243	-0.07451781131921388
0.20000000000000018	0.07133979596222761	-0.14838246182555231	-0.0012351998040296488	-0.008081605050553626	-4.891962951614854e-6	2.506491240510045	-0.1739396495327187
0.25	0.04344241075445654	-0.285444717230346	-0.0029744616225518897	-0.019306005909152765	-0.000011663507318429202	3.766868888090963	-0.3345052137827979
0.3000000000000007	-0.01108422154669697	-0.48577068706584964	-0.006083336110085083	-0.03917050315580377	-0.000023646775610796167	5.213218147660818	-0.5690785672849623
0.35000000000000053	-0.096408257648256	-0.7595938788476554	-0.011114222853493148	-0.07100149029141767	-0.00004286083995088205	6.814196848152037	-0.8895879529480452
0.40000000000000036	-0.21669785425724608	-1.1163941650952431	-0.018698920912838923	-0.1185034008591632	-0.00007155717483318931	8.539814110845494	-1.3070465893810412
0.4500000000000002	-0.37612116808069246	-1.564904180105294	-0.029534805675504927	-0.18570108161758117	-0.00011217892556431694	10.361409553363572	-1.8315734668999069
0.5	-0.5788463558256198	-2.1131128080216732	-0.044385801868372605	-0.276881346745943	-0.00016733286174489158	12.251632493663394	-2.4724141435343765
0.5500000000000007	-0.8189817167250171	-2.76828542336806	-0.06407177645408177	-0.3965432942304813	-0.0002397583319069801	14.18442115403002	-3.2379615410347955
0.6000000000000005	-1.1113649532917034	-3.536993155213949	-0.08946132092517037	-0.5493463498959341	-0.00033229482119283304	16.134981865069513	-4.135776740878873
0.6500000000000004	-1.4607739105644644	-4.425128782892936	-0.1214685964745509	-0.7400661785609033	-0.00044786977898485486	18.079768269702342	-5.172609780278589
0.7000000000000002	-1.8719864335820864	-5.4379120083270545	-0.16104633835743287	-0.973551752744151	-0.0005894509596580804	19.996460527156383	-6.354420448186936
0.75	-2.3497803673833557	-6.5799872923866785	-0.2091785289174413	-1.2546856902252939	-0.0007600192770998945	21.86394451696019	-7.68639908130478
0.8000000000000007	-2.8989335570070662	-7.855378227555439	-0.26687654892988893	-1.5883473921519986	-0.0009625731429190481	23.662291042936182	-9.172987360087655
0.8500000000000005	-3.524223847491984	-9.266946995869027	-0.3351737256460425	-1.979378767326473	-0.0012000915058176284	25.372735037193703	-10.81789910475253
0.9000000000000004	-4.230429083876903	-10.817463676310831	-0.41511900739199803	-2.4325524438637705	-0.0014755147779551712	26.977654764122416	-12.624141071284722
0.9500000000000002	-5.022327111200607	-12.509601939207013	-0.5077746670518213	-2.952546934732027	-0.0017917300208684479	28.460551024385364	-14.594033747444652
1.	-5.904695774501883	-14.34479644404492	-0.6142063730992924	-3.5438981791545925	-0.0021515479053029977	29.806026358912117	-16.72923214877466
1.0500000000000007	-6.930051226318708	-16.323627739061912	-0.7354831067320331	-4.211023671286504	-0.0025577004602275978	30.99976425289209	-19.03074661460587
1.1000000000000005	-8.052539773433132	-18.446659857574836	-0.8726718379849918	-4.9581283028755365	-0.0030128066283440502	32.02850833976757	-21.49896360406485
1.1500000000000004	-9.274046030126431	-20.714345670936012	-1.0268331560698072	-5.789271316810875	-0.0035194006174025525	32.880041605227035	-24.133666492080643
1.2000000000000002	-10.596454610679865	-23.125989517675965	-1.199011711103876	-6.708245422196277	-0.004079850209634981	33.54316559119829	-26.934056365391456
1.25	-12.02165012937469	-25.68022315258247	-1.3902469740304522	-7.7186769268794535	-0.004696377866851673	34.00767959984161	-29.89877281855148
1.3000000000000007	-13.551517200492198	-28.375670204086084	-1.6015483838008149	-8.823880729330911	-0.005371161828367371	34.26435989754298	-33.025914749937805
1.3500000000000005	-15.18794043831359	-31.21083079373724	-1.8339094910695946	-10.026987886960459	-0.006106100081787309	34.30493891890731	-36.31306115775695
1.4000000000000004	-16.932804457120156	-34.18316967257191	-2.0883020090234434	-11.330784685934262	-0.006902974258821215	34.122084470751496	-39.75729193605205
1.4500000000000002	-18.78799387119315	-37.28964055073159	-2.365653594867305	-12.73785668169703	-0.00776349030246749	33.70937893609775	-43.35520867070947
1.5	-20.755393294813835	-40.52719388705945	-2.6668811797212486	-14.250423839633168	-0.008689019521009894	33.06129847816663	-47.10295543546568
1.5500000000000007	-22.891683490174128	-43.892648190324806	-2.992847597432632	-15.87048758834828	-0.009680840303855263	32.17319224437043	-50.99623958791398
1.6000000000000005	-25.14063194498334	-47.38192076374986	-3.344385023464084	-17.599675052114577	-0.010740120778433528	31.041261570306204	-55.03035256551131
1.6500000000000004	-27.500802294861526	-50.99055847163104	-3.722295748869131	-19.439376001105767	-0.011867674135093514	29.662539183748876	-59.2001906815853
1.7000000000000002	-29.97075817542869	-54.71410737448008	-4.127314135350719	-21.390607988130768	-0.013064241698442837	28.034868408644783	-63.50027592134079
1.75	-32.54906322230484	-58.54797874948488	-4.560159270393192	-23.454131969984832	-0.014330414024106388	26.156882369104437	-67.92477673786678
1.8000000000000007	-35.23428107111003	-62.486835564388144	-5.021481114563413	-25.630357126145075	-0.01566643120785117	24.02798319339594	-72.46752884814336
1.8500000000000005	-38.024975357464186	-66.52508963349112	-5.511885102865117	-27.919446530969353	-0.017072481152029886	21.64832121793819	-77.12205602904818
1.9000000000000004	-40.91970971698736	-70.65715289110157	-6.031978164503303	-30.32104481916355	-0.018548558723481535	19.018774191293915	-81.88159091336361
1.9500000000000002	-43.91704778529956	-74.87730718017701	-6.582217504105668	-32.83473129825442	-0.020094332430306033	16.140926478162996	-86.73909578578343
2.	-47.0155531980208	-79.17925476400073	-7.163008830915044	-35.459769429457914	-0.021709432814900956	13.017048263375557	-91.68728337891967
2.0500000000000007	-50.25778308863104	-83.55654494289197	-7.774757854174271	-38.19484907304585	-0.023393260683672326	9.650074755885171	-96.7186376693094
2.1000000000000005	-53.5956413222927	-88.00272725663253	-8.41786990195076	-41.038598692252606	-0.02514493045979942	6.043585392762282	-101.82543467342138
2.1500000000000004	-57.025025262028294	-92.5112354987255	-9.092669431743268	-43.98940619147854	-0.026963534289632846	2.2017830431867935	-106.9997632436632
2.2	-60.541832270860255	-97.0751049284793	-9.799301853867075	-47.045078448583205	-0.028847919504039858	-1.8705267875578926	-112.23354586438786
2.25	-64.14195971181101	-101.68729575589754	-10.537888656641172	-50.20333644056558	-0.03079661577461737	-6.167956754092643	-117.51855944790074
2.3000000000000007	-67.82130494790309	-106.34076827530757	-11.308551328384574	-53.46172976690031	-0.03280813385329104	-10.684558466948616	-122.8464561304663
2.3500000000000005	-71.57576534215879	-111.02828807172882	-12.111409951758269	-56.817250642287604	-0.034880924507588056	-15.413843288574384	-128.20878406831483
2.4000000000000004	-75.40123825760062	-115.74244130279632	-12.946480882613702	-60.266778494321365	-0.0370130497440225	-20.348803129342983	-133.5970082336495
2.45	-79.29362105725102	-120.47591614085746	-13.81360743914202	-63.80707851557248	-0.03920241775763311	-25.481931243558094	-139.00253121065276
2.5	-83.24881110413241	-125.22140075825962	-14.712616523541882	-67.4344118648155	-0.0414469362006999	-30.805243025461778	-144.41671399149394
2.5500000000000007	-87.28757598057902	-129.97158332735026	-15.643335038011966	-71.14490148189553	-0.0437443823427016	-36.3102968052404	-149.8308967723351
2.6000000000000005	-91.37943554428254	-134.71915202047663	-16.605586654585185	-74.93459902084709	-0.04609219360309467	-41.98821464503196	-155.23641974933847
2.6500000000000004	-95.51877987224663	-139.45679500998617	-17.59907436590335	-78.799129147346	-0.04848775364899346	-47.8297031349327	-160.62464391467316
2.7	-99.6999990414748	-144.1772004682263	-18.62334754311096	-82.73395957457362	-0.05092843967996188	-53.82507418900393	-165.98697185252163
2.75	-103.91748312897063	-148.87305656754435	-19.677945633885315	-86.73451669279348	-0.053411434524904024	-59.96426584127914	-171.31486853508724
2.8000000000000007	-108.16562221173773	-153.53705148028786	-20.762408085903722	-90.79589052617618	-0.055933702897307536	-66.23686304177025	-176.59988211860016
2.8500000000000005	-112.4388063667795	-158.16187337880402	-21.87626854633549	-94.91300889223277	-0.05849219850743369	-72.63211845247487	-181.83366473932483
2.9000000000000004	-116.73142567109957	-162.7402104354403	-23.01893232501827	-99.08077718348538	-0.061083850774809476	-79.13897324338284	-187.0079933095665
2.95	-121.0378702017015	-167.2647167723456	-24.18968043564559	-103.29385875724522	-0.06370538685195462	-85.74607788848392	-192.11479031367855
3.	-125.35253003558881	-171.7269649779277	-25.387788909777807	-107.54676841826846	-0.06635343840991097	-92.441812961773	-197.14614460406827
3.0500000000000007	-129.67085921897888	-176.12049765461742	-26.612533778975294	-111.83400919078301	-0.06902463692086247	-99.21430993325819	-202.09433219720452
3.0999999999999996	-133.98611937667866	-180.43991893511534	-27.86318230523865	-116.14993145127322	-0.07171556697012926	-106.05147196496677	-206.95183706962422
3.1500000000000004	-138.29263610270934	-184.67983295212258	-29.138878069355503	-120.48877300685467	-0.07442267649762231	-112.94099470695326	-211.7113719539397
3.200000000000001	-142.58473499109166	-188.83484383833982	-30.438675769635076	-124.84476583001158	-0.07714239399494133	-119.87038709330517	-216.36589913484454
3.25	-146.8567416358464	-192.89955572646778	-31.761628388668477	-129.2120668078602	-0.07987114648715869	-126.82699213815008	-220.9086512451212
3.3000000000000007	-151.1029816309947	-196.86857274920754	-33.10678890904696	-133.58477960924762	-0.08260531417875215	-133.79800773166164	-225.33315206164718
3.3499999999999996	-155.31778057055723	-200.73649903925963	-34.47319889338647	-137.95700746217668	-0.08534124710533582	-140.7705074360683	-229.63323730140254
3.4000000000000004	-159.49546404855516	-204.4979387293252	-35.85979559743676	-142.32283955447676	-0.08807529958054654	-147.73146128165928	-233.80307541747675
3.450000000000001	-163.63035765900923	-208.14749595210495	-37.26546504547246	-146.67639296597952	-0.09080381927364208	-154.66775656278992	-237.8371883950741
3.5	-167.71678699594023	-211.6797748402995	-38.68909330913138	-151.0117937918178	-0.0935231607508388	-161.56621863388997	-241.7304725475221
3.5500000000000007	-171.7234341932936	-215.08937952661003	-40.12956646005146	-155.32319641571195	-0.0962297500189078	-168.4136317054716	-245.47821931227867
3.5999999999999996	-175.67182245426116	-218.37080266293214	-41.58575797657822	-159.6048815342196	-0.098920019676177	-175.19675964013234	-249.07613604693591
3.6500000000000004	-179.55783152195963	-221.5186337973202	-43.05647266684489	-163.85115724604645	-0.10159040193349027	-181.90236674856664	-252.52036682523087
3.700000000000001	-183.37734113950523	-224.53155628525107	-44.54050039566962	-168.05636893072858	-0.10423735761623643	-188.51723858556974	-255.80751323305043
3.75	-187.12623105001424	-227.40907003706334	-46.036631695254925	-172.21512579178813	-0.10685754528480236	-195.0282027460433	-258.9346551644364
3.8000000000000007	-190.80038099660334	-230.15067496309595	-47.5436570978035	-176.32211891825563	-0.10944767916808594	-201.42214966100698	-261.8993716175965
3.8499999999999996	-194.39567072238864	-232.7558709736874	-49.06035651079036	-180.37204490358914	-0.11200447349498469	-207.68605339359988	-264.69976149090735
3.9000000000000004	-197.90797997048685	-235.2241579791766	-50.5854935263827	-184.35986138619418	-0.11452465430296524	-213.80699243509065	-267.3344643789229
3.950000000000001	-201.33318848401416	-237.55503588990217	-52.11784863071832	-188.28086714246245	-0.11700520812962233	-219.77217050088436	-269.80268136838214
4.	-204.6671760060869	-239.74800461620276	-53.656202902262855	-192.13038248971492	-0.11944334253622695	-225.5689373265261	-272.1041958342129
4.050000000000001	-207.8515551355506	-241.80256406841724	-55.19933741948209	-195.90380827025825	-0.12183627081744122	-231.18480946371315	-274.23939423554316
4.1	-210.93976167762713	-243.71821415688416	-56.74596176050136	-199.5971010055795	-0.12418120606123362	-236.6074910762958	-276.20928691170315
4.15	-213.93096429326775	-245.49445479194236	-58.29484926597182	-203.2064439370374	-0.1264755448815828	-241.8248947362901	-278.0155288782358
4.200000000000001	-216.82433164342333	-247.13078588393054	-59.84495318989893	-206.72802328740002	-0.12871715416289078	-246.8251622198759	-279.6604406228999
4.25	-219.61903238904478	-248.62729760508645	-61.39522842589166	-210.15837403235832	-0.13090397084073374	-251.59668530341798	-281.147028901683
4.300000000000001	-222.3142351910833	-249.98934763683673	-62.94462986755915	-213.4947069727744	-0.1330339318506882	-256.12812655945805	-282.47900753480104
4.35	-224.90910871048973	-251.22284466872313	-64.49211240851032	-216.7343087708953	-0.1351050362899385	-260.4084401527285	-283.6608182027094
4.4	-227.40282160821525	-252.33334425431082	-66.03663094235434	-219.8745326749325	-0.1371158662620062	-264.4268926361606	-284.697651242109
4.450000000000001	-229.7945425452108	-253.32640194716487	-67.57714036270013	-222.91350876961548	-0.13906531084553964	-268.1730837468883	-285.5954664419531
4.5	-232.08344018242727	-254.2075733008503	-69.11259556315673	-225.84986301634362	-0.14095226142960315	-271.63696720225596	-286.36101383945373
4.550000000000001	-234.1968500156928	-254.98241386893227	-70.64200386369102	-228.68222910839705	-0.14277561481738166	-274.8088714958237	-287.00185451608775
4.600000000000001	-236.21012739624035	-255.65647920497582	-72.16469013394358	-231.40957909468742	-0.14453469376397227	-277.6795206933803	-287.52638139360647
4.65	-238.12679451017982	-256.2355744779866	-73.6800208860143	-234.03193899746822	-0.14622951792532396	-280.2400552289395	-287.94384003003967
4.700000000000001	-239.95037354362134	-256.72886734949566	-75.18735425779313	-236.54953728605895	-0.14786016966653268	-282.4820527007574	-288.26434941570295
4.75	-241.68438668267476	-257.14776606724996	-76.6860483871698	-238.96266854784062	-0.14942673135269421	-284.3975486673311	-288.4989227692051
4.800000000000001	-243.33235611345017	-257.5037128533058	-78.17548682187477	-241.27254436669045	-0.15092957569430226	-285.97905744341307	-288.6594883334555
4.850000000000001	-244.89780402205753	-257.80814992971926	-79.65532078170806	-243.48100375042608	-0.1523698363961904	-287.2195928960085	-288.7589101716686
4.9	-246.38425259460672	-258.0725195185467	-81.1253498946521	-245.5900031458845	-0.1537486985644924	-288.11268924039314	-288.81100896337387
4.950000000000001	-247.7952240172079	-258.30826384184417	-82.58537497999998	-247.60246023026286	-0.1550677386052264	-288.6524218361116	-288.8305828004223
5.	-249.13424047597087	-258.5268251216674	-84.0351968570405	-249.52178982582157	-0.15632897532977774	-288.83342798298787	-288.83342798298787
5.050000000000001	-250.40567830266565	-258.7398567080782	-85.47476737821283	-251.35173468502438	-0.15753461784582123	-288.83342798298787	-288.83342798298787
5.100000000000001	-251.6121537713386	-258.951390849719	-86.9042188484284	-253.09649490277488	-0.15868712805935603	-288.83342798298787	-288.83342798298787
5.15	-252.7571373016961	-259.1614380728299	-88.32362240023096	-254.7600382573288	-0.15978884754998354	-288.83342798298787	-288.83342798298787
5.200000000000001	-253.8440993134446	-259.3700088289835	-89.73304866005313	-256.3461441785112	-0.16084201825660252	-288.83342798298787	-288.83342798298787
5.25	-254.8765102262903	-259.5771134967324	-91.13256776197768	-257.85841650130595	-0.1618488033974504	-288.83342798298787	-288.83342798298787
5.300000000000001	-255.85784045993964	-259.7827623827738	-92.52224934579452	-259.3002926171676	-0.16281119142488087	-288.83342798298787	-288.83342798298787
5.350000000000001	-256.791560434099	-259.9869660377417	-93.90216392650487	-260.6750507314816	-0.16373113531424827	-288.83342798298787	-288.83342798298787
5.4	-257.68114056847463	-260.1897346432246	-95.2723811776058	-261.98581479060215	-0.16461057332691845	-288.83342798298787	-288.83342798298787
5.450000000000001	-258.530051282773	-260.3910780150492	-96.6329674867795	-263.23556906493326	-0.16545127211626676	-288.83342798298787	-288.83342798298787
5.5	-259.3417629967004	-260.5910059690419	-97.98398920078864	-264.42715341364516	-0.1662548884697318	-288.83342798298787	-288.83342798298787
5.550000000000001	-260.153857762771	-260.7895283210293	-99.32551266639601	-265.5632407446779	-0.1670230774648608	-288.83342798298787	-288.83342798298787
5.600000000000001	-260.933626996198	-260.9866548868379	-100.65760423036431	-266.64646863154275	-0.16775745263566413	-288.83342798298787	-288.83342798298787
5.65	-261.6824737450024	-261.1823954822942	-101.98033023945622	-267.6792709718245	-0.168459458896501	-288.83342798298787	-288.83342798298787
5.700000000000001	-262.40180105720543	-261.3767599232248	-103.29375704043457	-268.6639756932394	-0.16913049884841166	-288.83342798298787	-288.83342798298787
5.75	-263.0930119808279	-261.5697580254562	-104.59795098006197	-269.60286946005823	-0.16977197386964282	-288.83342798298787	-288.83342798298787
5.800000000000001	-263.757509563891	-261.7613996048149	-105.89297840510127	-270.4980460793303	-0.17038520693317818	-288.83342798298787	-288.83342798298787
5.850000000000001	-264.3966968544157	-261.95169447627114	-107.17890558482736	-271.35154190072586	-0.1709713978906436	-288.83342798298787	-288.83342798298787
5.9	-265.01197690042306	-262.1406522476056	-108.45579663197256	-272.1653302962785	-0.171531735932131	-288.83342798298787	-288.83342798298787
5.950000000000001	-265.60475274993416	-262.32828207017434	-109.7237133165271	-272.9412201752266	-0.17206740147987803	-288.83342798298787	-288.83342798298787
6.	-266.1764274509699	-262.51459303631236	-110.98271729517238	-273.68099248310756	-0.17257947105764188	-288.83342798298787	-288.83342798298787
6.050000000000001	-266.7399783767121	-262.6995942383549	-112.23287022458997	-274.3863434726788	-0.17306895376035702	-288.83342798298787	-288.83342798298787
6.100000000000001	-267.2845327757689	-262.88329476863703	-113.47423376146133	-275.0588431875213	-0.1735368575820444	-288.83342798298787	-288.83342798298787
6.15	-267.8107922219092	-263.06570371949374	-114.7068695624679	-275.7000460766107	-0.17398416525035834	-288.83342798298787	-288.83342798298787
6.200000000000001	-268.31945828890196	-263.2468301832603	-115.93083928429124	-276.31140733148806	-0.17441175693786515	-288.83342798298787	-288.83342798298787
6.25	-268.8112325505159	-263.4266832522717	-117.14620458361276	-276.89429495802136	-0.1748204870938376	-288.83342798298787	-288.83342798298787
6.300000000000001	-269.28681658052005	-263.60527201886305	-118.35302711711401	-277.4500620032962	-0.17521120941449306	-288.83342798298787	-288.83342798298787
6.350000000000001	-269.7469119526832	-263.7826055753695	-119.55136854147648	-277.97995702628583	-0.17558472965325655	-288.83342798298787	-288.83342798298787
6.4	-270.1922202407743	-263.9586930110945	-120.74128969845484	-278.48517502769187	-0.17594177856962082	-288.83342798298787	-288.83342798298787
6.450000000000001	-270.6234430185621	-264.1335431723616	-121.92284848755726	-278.9668955484733	-0.1762830804730295	-288.83342798298787	-288.83342798298787
6.5	-271.0412818598156	-264.30716451084413	-123.09610217895701	-279.42618880210495	-0.17660935779709883	-288.83342798298787	-288.83342798298787
6.550000000000001	-271.45135586438977	-264.4795654445447	-124.2611080430072	-279.8640806995763	-0.17692127274991132	-288.83342798298787	-288.83342798298787
6.600000000000001	-271.8491510480833	-264.65075439146574	-125.41792335006083	-280.281595764322	-0.17721942697466952	-288.83342798298787	-288.83342798298787
6.65	-272.2350709527811	-264.82073976960993	-126.56660537047088	-280.6796946688916	-0.1775044198807526	-288.83342798298787	-288.83342798298787
6.700000000000001	-272.6095191203681	-264.9895299969799	-127.70721137459049	-281.0592483818969	-0.17777685087753972	-288.83342798298787	-288.83342798298787
6.75	-272.97289909272905	-265.1571334915781	-128.83979863277258	-281.42112123494695	-0.1780373031426966	-288.83342798298787	-288.83342798298787
6.800000000000001	-273.325614411749	-265.32355867140717	-129.96442441537027	-281.76616703642117	-0.17828628310126476	-288.83342798298787	-288.83342798298787
6.850000000000001	-273.66806861931263	-265.4888139544697	-131.08114599273657	-282.0951547934565	-0.17852427504612353	-288.83342798298787	-288.83342798298787
6.9	-274.00066525730495	-265.6529077587682	-132.1900205054411	-282.4088129263984	-0.1787517632833011	-288.83342798298787	-288.83342798298787
6.950000000000001	-274.32380786761075	-265.8158484963601	-133.29110293242937	-282.7078695229881	-0.17896923198873674	-288.83342798298787	-288.83342798298787
7.	-274.63789999211497	-265.9776443212532	-134.3844465165421	-282.9930217279148	-0.17917713814419783	-288.83342798298787	-288.83342798298787
7.050000000000001	-274.9458696363987	-266.138303048941	-135.47010445605036	-283.2648934969323	-0.17937588035145652	-288.83342798298787	-288.83342798298787
7.100000000000001	-275.24544288085076	-266.29783247338696	-136.54812994922503	-283.5240983236537	-0.17956584985952959	-288.83342798298787	-288.83342798298787
7.15	-275.5368702695563	-266.45624038855465	-137.61857619433698	-283.7712465126901	-0.1797474379174337	-288.83342798298787	-288.83342798298787
7.200000000000001	-275.8204023466004	-266.61353458840756	-138.68149638965727	-284.0068970954735	-0.17992103442341137	-288.83342798298787	-288.83342798298787
7.25	-276.09628965606817	-266.7697228669091	-139.73694373345677	-284.2315680752079	-0.180086994063828	-288.83342798298787	-288.83342798298787
7.300000000000001	-276.36478274204467	-266.92481301802286	-140.78497142400647	-284.4457763341595	-0.18024563457439388	-288.83342798298787	-288.83342798298787
7.350000000000001	-276.626132148615	-267.0788128357123	-141.82563265957728	-284.6500256423513	-0.1803972720125799	-288.83342798298787	-288.83342798298787
7.4	-276.88058841986435	-267.23173011394096	-142.8589806377336	-284.84476539596244	-0.18054222243585702	-288.83342798298787	-288.83342798298787
7.450000000000001	-277.12840209987775	-267.38357264667223	-143.88506765661865	-285.0304310605416	-0.18068079772805218	-288.83342798298787	-288.83342798298787
7.5	-277.36982373274026	-267.5343482177154	-144.90394354076403	-285.207457418262	-0.18081327256358098	-288.83342798298787	-288.83342798298787
7.550000000000001	-277.6065289412304	-267.68406434014497	-145.91565770836522	-285.3762510503421	-0.180939902442528	-288.83342798298787	-288.83342798298787
7.600000000000001	-277.8372568223343	-267.8327282430233	-146.92025957761757	-285.5371813483075	-0.18106094273104695	-288.83342798298787	-288.83342798298787
7.65	-278.0621715517313	-267.98034714291504	-147.91779856671647	-285.69061519720464	-0.18117664879529163	-288.83342798298787	-288.83342798298787
7.700000000000001	-278.2814373051009	-268.1269282563846	-148.90832409385737	-285.836915904941	-0.18128726751134264	-288.83342798298787	-288.83342798298787
7.75	-278.49521825812246	-268.2724787999965	-149.8918855772356	-285.97640982622266	-0.18139301289883678	-288.83342798298787	-288.83342798298787
7.800000000000001	-278.7036785864756	-268.41700599031543	-150.86853243504663	-286.1094019874394	-0.18149409124496313	-288.83342798298787	-288.83342798298787
7.850000000000001	-278.9069824658395	-268.5605170439058	-151.83831408548582	-286.2361971783341	-0.1815907088386493	-288.83342798298787	-288.83342798298787
7.9	-279.1052940718938	-268.7030191773322	-152.80127994674856	-286.3570980102998	-0.18168307183671348	-288.83342798298787	-288.83342798298787
7.950000000000001	-279.29877758031785	-268.8445196071591	-153.7574792567002	-286.4723766184642	-0.18177137310576535	-288.83342798298787	-288.83342798298787
8.	-279.48759716679115	-268.9850255499511	-154.70695920489402	-286.5822831411367	-0.18185578171042655	-288.83342798298787	-288.83342798298787
8.05	-279.67277513218227	-269.12454420647464	-155.64976571389573	-286.6870672654636	-0.18193646430998833	-288.83342798298787	-288.83342798298787
8.100000000000001	-279.85356551939424	-269.26308249778293	-156.58594469005862	-286.78697809623264	-0.18201358756374195	-288.83342798298787	-288.83342798298787
8.15	-280.0300804965193	-269.40064711216434	-157.51554203973586	-286.8822449320934	-0.1820873177587142	-288.83342798298787	-288.83342798298787
8.200000000000001	-280.2024322316497	-269.5372447314992	-158.43860366928078	-286.9730734936887	-0.1821578064440648	-288.83342798298787	-288.83342798298787
8.25	-280.37073289287764	-269.67288203766776	-159.3551754850466	-287.0596681890121	-0.18222518686044054	-288.83342798298787	-288.83342798298787
8.3	-280.53509464829534	-269.8075657125503	-160.2653033933866	-287.14223335785414	-0.18228959116183485	-288.83342798298787	-288.83342798298787
8.350000000000001	-280.69562966599494	-269.9413024380271	-161.16903330065404	-287.22096201256943	-0.18235115150224115	-288.83342798298787	-288.83342798298787
8.4	-280.8524501140688	-270.07409889597835	-162.06641111320212	-287.29602417378896	-0.18241000003565286	-288.83342798298787	-288.83342798298787
8.450000000000001	-281.005668160609	-270.20596176828445	-162.95748276170667	-287.3675871659737	-0.18246626391767656	-288.83342798298787	-288.83342798298787
8.5	-281.15539597370787	-270.33689773682556	-163.84229441532887	-287.43581831358443	-0.18252005071951632	-288.83342798298787	-288.83342798298787
8.55	-281.30228901766	-270.466913483482	-164.72088923330784	-287.50087933211864	-0.1825714634018549	-288.83342798298787	-288.83342798298787
8.600000000000001	-281.44588323731256	-270.5960158292617	-165.59330932298542	-287.5629116630432	-0.18262060492755233	-288.83342798298787	-288.83342798298787
8.65	-281.5862578737153	-270.72421177018464	-166.45959679170335	-287.62205230740125	-0.1826675782594687	-288.83342798298787	-288.83342798298787
8.700000000000001	-281.7234921679178	-270.85150738989825	-167.31979374680347	-287.6784382665576	-0.1827124859927844	-288.83342798298787	-288.83342798298787
8.75	-281.85766536096975	-270.9779086828094	-168.17394229562757	-287.73220410626544	-0.18275542023654312	-288.83342798298787	-288.83342798298787
8.8	-281.98885669392075	-271.1034216433251	-169.02208454551746	-287.78346833857023	-0.18279646170199032	-288.83342798298787	-288.83342798298787
8.850000000000001	-282.1171454078205	-271.2280522658521	-169.8642626038149	-287.8323431165942	-0.18283569056413612	-288.83342798298787	-288.83342798298787
8.9	-282.2426107437186	-271.3518065447974	-170.70051857786171	-287.87894058500723	-0.18287318699799063	-288.83342798298787	-288.83342798298787
8.950000000000001	-282.3653319426648	-271.47469047456786	-171.53089457499973	-287.9233719994059	-0.18290903117856394	-288.83342798298787	-288.83342798298787
9.	-282.48538824570863	-271.59671004957033	-172.3554327025707	-287.96573715041427	-0.18294330101386877	-288.83342798298787	-288.83342798298787
9.05	-282.60321723824273	-271.7178712642118	-173.17417506791648	-288.00612800681483	-0.18297606262204233	-288.83342798298787	-288.83342798298787
9.100000000000001	-282.7185180991348	-271.8381801128991	-173.98716377837883	-288.04463639883255	-0.18300737842747072	-288.83342798298787	-288.83342798298787
9.15	-282.8313483515956	-271.9576425900392	-174.79444093962167	-288.0813539142891	-0.18303731085825814	-288.83342798298787	-288.83342798298787
9.200000000000001	-282.9417655188357	-272.0762646900389	-175.59604760374202	-288.1163646800455	-0.1830659223425087	-288.83342798298787	-288.83342798298787
9.25	-283.0498271240659	-272.1940524073051	-176.39202224431668	-288.1497443217547	-0.18309327519922558	-288.83342798298787	-288.83342798298787
9.3	-283.1555906904969	-272.3110117362447	-177.18240297482492	-288.1815680214018	-0.1831194262707207	-288.83342798298787	-288.83342798298787
9.350000000000001	-283.25911374133926	-272.4271486712647	-177.967227908746	-288.21191094919965	-0.18314442473748832	-288.83342798298787	-288.83342798298787
9.4	-283.36045379980374	-272.5424692067719	-178.7465351595591	-288.240844451211	-0.18316831923712792	-288.83342798298787	-288.83342798298787
9.450000000000001	-283.459668389101	-272.6569793371732	-179.5203628407435	-288.26843066953774	-0.183191158407239	-288.83342798298787	-288.83342798298787
9.5	-283.55681503244176	-272.77068505687555	-180.2887490657784	-288.2947303953752	-0.18321299088542106	-288.83342798298787	-288.83342798298787
9.55	-283.6521958107534	-272.8835923602857	-181.05173194814313	-288.3198044199187	-0.18323386430983057	-288.83342798298787	-288.83342798298787
9.600000000000001	-283.74560886785014	-272.99570719904136	-181.80934960131682	-288.34371323626874	-0.18325381939199945	-288.83342798298787	-288.83342798298787
9.65	-283.8370969052628	-273.1070350339249	-182.56164013877876	-288.366511163541	-0.18327289400196653	-288.83342798298787	-288.83342798298787
9.700000000000001	-283.9267026245222	-273.21758106167147	-183.3086416740082	-288.38824688795387	-0.18329112600657652	-288.83342798298787	-288.83342798298787
9.75	-284.0144687271593	-273.3273504820211	-184.05039232048432	-288.408968907649	-0.18330855327267412	-288.83342798298787	-288.83342798298787
9.8	-284.1004379147049	-273.43634849471357	-184.78693019168645	-288.4287257207683	-0.18332521364132265	-288.83342798298787	-288.83342798298787
9.850000000000001	-284.18465288869	-273.544580299489	-185.51829340109308	-288.44756502732855	-0.183341142160282	-288.83342798298787	-288.83342798298787
9.9	-284.26715635064534	-273.6520510960872	-186.24451932452055	-288.46552833057996	-0.18335636883081655	-288.83342798298787	-288.83342798298787
9.950000000000001	-284.3479910021019	-273.7587660842481	-186.96564293889196	-288.4826543141004	-0.18337092314624673	-288.83342798298787	-288.83342798298787
10.	-284.4271995445905	-273.86473046371185	-187.68169875747571	-288.49898165232725	-0.18338483459989302	-288.83342798298787	-288.83342798298787
10.05	-284.5049964402295	-273.96994943421817	-188.3927212935404	-288.5145490196979	-0.1833981326850759	-288.83342798298787	-288.83342798298787
10.100000000000001	-284.58124222022974	-274.07442819550715	-189.09874506035447	-288.5293936010072	-0.18341084647686942	-288.83342798298787	-288.83342798298787
10.15	-284.65596917638953	-274.1781719473186	-189.79980457118643	-288.54354736198286	-0.18342300108741166	-288.83342798298787	-288.83342798298787
10.200000000000001	-284.7292096005072	-274.28118588939265	-190.4959343393048	-288.557041161132	-0.18343461950488194	-288.83342798298787	-288.83342798298787
10.25	-284.80099578438103	-274.38347522146904	-191.18716887797802	-288.569905856984	-0.18344572470187537	-288.83342798298787	-288.83342798298787
10.3	-284.87136001980934	-274.48504514328783	-191.8735427004747	-288.58217227937047	-0.1834563396509871	-288.83342798298787	-288.83342798298787
10.350000000000001	-284.9403345985904	-274.585900854589	-192.55509032006324	-288.5938690390989	-0.18346648732102588	-288.83342798298787	-288.83342798298787
10.4	-285.00795181252255	-274.6860475551124	-193.23184625001218	-288.6050210887571	-0.18347618929338802	-288.83342798298787	-288.83342798298787
10.450000000000001	-285.0742439534041	-274.785490444598	-193.90384500359002	-288.61565304978365	-0.1834854639001321	-288.83342798298787	-288.83342798298787
10.5	-285.1392433130334	-274.8842347227858	-194.57112109406523	-288.6257895436169	-0.18349432902795176	-288.83342798298787	-288.83342798298787
10.55	-285.2031057809663	-274.98228558941565	-195.2337090347064	-288.635455037962	-0.18350280256354065	-288.83342798298787	-288.83342798298787
10.600000000000001	-285.2657325604704	-275.0796482190278	-195.89164279691275	-288.6446713842404	-0.18351090239359244	-288.83342798298787	-288.83342798298787
10.65	-285.3271484525706	-275.1763274017174	-196.54495415568536	-288.65345828679597	-0.18351864623861058	-288.83342798298787	-288.83342798298787
10.700000000000001	-285.38737825829224	-275.27232765497774	-197.1936743619189	-288.66183539025195	-0.18352604959887392	-288.83342798298787	-288.83342798298787
10.75	-285.44644677866034	-275.36765349347587	-197.83783466711756	-288.6698223392316	-0.18353312643460756	-288.83342798298787	-288.83342798298787
10.8	-285.5043788147	-275.4623094318787	-198.47746632278563	-288.67743839167014	-0.18353989067874277	-288.83342798298787	-288.83342798298787
10.850000000000001	-285.5611991674363	-275.5562999848532	-199.11260058042737	-288.6847002445863	-0.1835463562642109	-288.83342798298787	-288.83342798298787
10.9	-285.6169326378944	-275.6496296670662	-199.743268691547	-288.6916235760587	-0.18355253712399794	-288.83342798298787	-288.83342798298787
10.950000000000001	-285.6716040270995	-275.74230299318486	-200.36950190764878	-288.6982240627407	-0.18355844672200414	-288.83342798298787	-288.83342798298787
11.	-285.72523813607654	-275.83432447787595	-200.99133148023697	-288.7045173813179	-0.18356409631777715	-288.83342798298787	-288.83342798298787
11.05	-285.77795056216934	-275.92569863580655	-201.6087886608158	-288.7105186171354	-0.18356949655069169	-288.83342798298787	-288.83342798298787
11.100000000000001	-285.8296698072772	-276.01642998164357	-202.22190470088955	-288.7162406397624	-0.18357465806012246	-288.83342798298787	-288.83342798298787
11.150000000000002	-285.880415169618	-276.1065230300539	-202.83071085196246	-288.72169580248817	-0.1835795914854442	-288.83342798298787	-288.83342798298787
11.2	-285.9302059474098	-276.1959822957046	-203.43523836553874	-288.72689645860197	-0.1835843074660317	-288.83342798298787	-288.83342798298787
11.25	-285.97906143887036	-276.2848122932625	-204.0355184931227	-288.731854961393	-0.18358881643963954	-288.83342798298787	-288.83342798298787
11.3	-286.02700094221774	-276.3730175373947	-204.63158210256174	-288.7365833727591	-0.18359312719836643	-288.83342798298787	-288.83342798298787
11.350000000000001	-286.07404375566983	-276.460602542768	-205.22345808696505	-288.7410919724465	-0.18359724778716688	-288.83342798298787	-288.83342798298787
11.400000000000002	-286.1202091774445	-276.54757182404944	-205.81117474114598	-288.74539038508624	-0.1836011862516405	-288.83342798298787	-288.83342798298787
11.45	-286.1655165057598	-276.63392989590596	-206.39476036130952	-288.74948823522243	-0.18360495063738697	-288.83342798298787	-288.83342798298787
11.5	-286.2099850388335	-276.71968127300454	-206.97424324366085	-288.753395147399	-0.18360854899000587	-288.83342798298787	-288.83342798298787
11.55	-286.2537019632529	-276.8048304700121	-207.5496516844049	-288.757120662475	-0.1836119893174933	-288.83342798298787	-288.83342798298787
11.600000000000001	-286.29661457442	-276.88938198313724	-208.12101397974678	-288.76067314186554	-0.1836152785906257	-288.83342798298787	-288.83342798298787
11.650000000000002	-286.33873805610614	-276.9733399820947	-208.6883584258915	-288.7640600969553	-0.18361842287559846	-288.83342798298787	-288.83342798298787
11.7	-286.3800875920826	-277.0567083894619	-209.2517133190441	-288.7672890223051	-0.18362142824315247	-288.83342798298787	-288.83342798298787
11.75	-286.4206783661207	-277.13949112558566	-209.81110695540968	-288.7703674124754	-0.18362430076402853	-288.83342798298787	-288.83342798298787
11.8	-286.4605255619917	-277.221692110813	-210.36656763119328	-288.7733027482565	-0.18362704650896755	-288.83342798298787	-288.83342798298787
11.850000000000001	-286.4996443634669	-277.30331526549077	-210.9181236425999	-288.77610184664053	-0.18362967154871032	-288.83342798298787	-288.83342798298787
11.900000000000002	-286.5380499543177	-277.38436450996585	-211.46580328583465	-288.7787706074924	-0.18363218149937177	-288.83342798298787	-288.83342798298787
11.95	-286.5757575183154	-277.4648437645852	-212.00963485710253	-288.7813148664804	-0.18363458095449253	-288.83342798298787	-288.83342798298787
12.	-286.61278223923125	-277.54475694969574	-212.54964639052088	-288.7837404592725	-0.18363687446638632	-288.83342798298787	-288.83342798298787
12.05	-286.6491908368272	-277.62410798564434	-213.08586417982985	-288.78605322127015	-0.18363906658739906	-288.83342798298787	-288.83342798298787
12.100000000000001	-286.68494383549057	-277.7029007927779	-213.6183138451038	-288.78825867877794	-0.1836411618698767	-288.83342798298787	-288.83342798298787
12.150000000000002	-286.72005329559926	-277.7811392914433	-214.14702100713856	-288.7903615154142	-0.18364316486616514	-288.83342798298787	-288.83342798298787
12.2	-286.7545312775312	-277.85882740198747	-214.67201128673	-288.79236627763106	-0.18364508001370963	-288.83342798298787	-288.83342798298787
12.25	-286.78838984166435	-277.93596904475737	-215.193310304674	-288.79427751188075	-0.1836469109530136	-288.83342798298787	-288.83342798298787
12.3	-286.82164104837665	-278.0125681400999	-215.7109436817664	-288.7960997646154	-0.18364866110024686	-288.83342798298787	-288.83342798298787
12.350000000000001	-286.854296958046	-278.0886286083619	-216.2249370388031	-288.797837465628	-0.18365033388319768	-288.83342798298787	-288.83342798298787
12.400000000000002	-286.88636963105034	-278.1641543698903	-216.7353159965799	-288.79949438148805	-0.18365193272965435	-288.83342798298787	-288.83342798298787
12.45	-286.9178711277676	-278.23914934503205	-217.2421061758927	-288.8010740517942	-0.18365346106740513	-288.83342798298787	-288.83342798298787
12.5	-286.94881350857577	-278.313617454134	-217.74533319753738	-288.8025800162705	-0.18365492230934435	-288.83342798298787	-288.83342798298787
12.55	-286.9792484717059	-278.3875626175431	-218.2450226823098	-288.804015814641	-0.18365631940517982	-288.83342798298787	-288.83342798298787
12.600000000000001	-287.0091460373886	-278.46098874260196	-218.7412002510058	-288.8053849527744	-0.18365765491696354	-288.83342798298787	-288.83342798298787
12.650000000000002	-287.0385158637077	-278.53389946134814	-219.23389152442127	-288.8066904949534	-0.18365893141976708	-288.83342798298787	-288.83342798298787
12.7	-287.06736760874696	-278.60629817909853	-219.7231219494896	-288.80793520337517	-0.183660151488662	-288.83342798298787	-288.83342798298787
12.75	-287.09571093059026	-278.6781882989994	-220.20891546476204	-288.8091218349999	-0.18366131769871985	-288.83342798298787	-288.83342798298787
12.8	-287.12355548732137	-278.7495732241968	-220.69129527047912	-288.810253146788	-0.18366243262501222	-288.83342798298787	-288.83342798298787
12.850000000000001	-287.1509109370241	-278.82045635783714	-221.1702845645927	-288.81133189637904	-0.18366349868719442	-288.83342798298787	-288.83342798298787
12.900000000000002	-287.17778693778223	-278.8908411030665	-221.6459065450547	-288.8123606500713	-0.18366451784094986	-288.83342798298787	-288.83342798298787
12.95	-287.2041931476795	-278.96073086303124	-222.11818440981696	-288.8133415454	-0.18366549198053686	-288.83342798298787	-288.83342798298787
13.	-287.23013922479987	-279.0301290408774	-222.5871413568315	-288.81427666767445	-0.18366642300034655	-288.83342798298787	-288.83342798298787
13.05	-287.2556656615566	-279.09903903975135	-223.0528005840502	-288.81516810220387	-0.18366731279477008	-288.83342798298787	-288.83342798298787
13.100000000000001	-287.2807494129566	-279.1674642627993	-223.51518528942495	-288.8160179342975	-0.18366816325819862	-288.83342798298787	-288.83342798298787
13.150000000000002	-287.3053982683366	-279.23540811316735	-223.97431867090765	-288.8168282492646	-0.18366897628502335	-288.83342798298787	-288.83342798298787
13.2	-287.32962001703305	-279.3028739940018	-224.4302239264502	-288.81760102790537	-0.18366975376383593	-288.83342798298787	-288.83342798298787
13.25	-287.3534224483825	-279.3698653084489	-224.88292425400454	-288.81833788926514	-0.18367049723854975	-288.83342798298787	-288.83342798298787
13.3	-287.37681335172164	-279.4363854596548	-225.33244285152256	-288.81904038355214	-0.1836712079884591	-288.83342798298787	-288.83342798298787
13.350000000000001	-287.39980051638685	-279.5024378507658	-225.77880291695615	-288.8197100610516	-0.18367188734066017	-288.83342798298787	-288.83342798298787
13.400000000000002	-287.42239173171475	-279.56802588492803	-226.22202783284555	-288.82034847204864	-0.18367253662224925	-288.83342798298787	-288.83342798298787
13.45	-287.444594787042	-279.63315296528776	-226.66214051404043	-288.8209571668285	-0.1836731571603226	-288.83342798298787	-288.83342798298787
13.5	-287.466417471705	-279.69782249499127	-227.09916180076976	-288.82153766770784	-0.1836737502819764	-288.83342798298787	-288.83342798298787
13.55	-287.487891798894	-279.76203787718464	-227.53311237633636	-288.8220912290517	-0.183674317314307	-288.83342798298787	-288.83342798298787
13.600000000000001	-287.50899986597966	-279.82580250660385	-227.96401292404315	-288.82261899596625	-0.18367485956249585	-288.83342798298787	-288.83342798298787
13.650000000000002	-287.5297479941861	-279.8891195525073	-228.391884127193	-288.8231221179565	-0.18367537803809061	-288.83342798298787	-288.83342798298787
13.7	-287.5501425047375	-279.95199197316475	-228.81674666908876	-288.82360174452737	-0.1836758736577509	-288.83342798298787	-288.83342798298787
13.75	-287.57018971885816	-280.01442272319673	-229.2386212330334	-288.82405902518383	-0.1836763473578	-288.83342798298787	-288.83342798298787
13.8	-287.5898959577723	-280.0764147572237	-229.65752850232974	-288.8244951077443	-0.18367680007456125	-288.83342798298787	-288.83342798298787
13.850000000000001	-287.609267542704	-280.1379710298661	-230.0734891602807	-288.8249109984952	-0.18367723274435796	-288.83342798298787	-288.83342798298787
13.900000000000002	-287.6283107948776	-280.1990944957445	-230.48652389018918	-288.8253075382681	-0.18367764630351346	-288.83342798298787	-288.83342798298787
13.95	-287.6470320355173	-280.2597881094793	-230.896653375358	-288.82568557248766	-0.18367804168835106	-288.83342798298787	-288.83342798298787
14.	-287.6654375858473	-280.320054825691	-231.30389829909012	-288.8260459465789	-0.18367841979212798	-288.83342798298787	-288.83342798298787
14.05	-287.68355296236933	-280.37989759900006	-231.7082793446884	-288.82638950596674	-0.1836787812812233	-288.83342798298787	-288.83342798298787
14.100000000000001	-287.70136412767994	-280.439319384027	-232.10981719545575	-288.826717096076	-0.18367912681323523	-288.83342798298787	-288.83342798298787
14.150000000000002	-287.7188762396531	-280.49832313539224	-232.50853253469504	-288.8270295234265	-0.18367945705229788	-288.83342798298787	-288.83342798298787
14.200000000000003	-287.736094456163	-280.5569118077163	-232.90444604570914	-288.82732743205236	-0.18367977266254532	-288.83342798298787	-288.83342798298787
14.25	-287.75302393508366	-280.6150883556196	-233.2975784118009	-288.8276114462954	-0.1836800743081116	-288.83342798298787	-288.83342798298787
14.3	-287.7696698342891	-280.67285573372266	-233.6879503135813	-288.82788219174734	-0.18368036265313084	-288.83342798298787	-288.83342798298787
14.350000000000001	-287.7860373116534	-280.73021689664597	-234.07558163651672	-288.8281402939998	-0.1836806383617371	-288.83342798298787	-288.83342798298787
14.400000000000002	-287.80213152505064	-280.78717479901	-234.46049068293325	-288.82838637864444	-0.18368090203252127	-288.83342798298787	-288.83342798298787
14.450000000000003	-287.8179576323548	-280.8437323954352	-234.8426956077142	-288.828621065246	-0.18368115411158698	-288.83342798298787	-288.83342798298787
14.5	-287.83352079144004	-280.8998926405421	-235.22221456574295	-288.82884486921995	-0.18368139506262693	-288.83342798298787	-288.83342798298787
14.55	-287.8488414861753	-280.95565848895103	-235.5990657119028	-288.82905824788406	-0.18368162534993857	-288.83342798298787	-288.83342798298787
14.600000000000001	-287.8639086195915	-281.0110328899525	-235.97326720107714	-288.8292616625976	-0.1836818454378193	-288.83342798298787	-288.83342798298787
14.650000000000002	-287.8787264207146	-281.0660186079588	-236.34483718814926	-288.82945557472	-0.1836820557905665	-288.83342798298787	-288.83342798298787
14.700000000000003	-287.89329911857044	-281.12061821267145	-236.7137938280025	-288.8296404456105	-0.1836822568724777	-288.83342798298787	-288.83342798298787
14.75	-287.9076309421849	-281.17483426905136	-237.0801552755202	-288.8298167366274	-0.18368244914730247	-288.83342798298787	-288.83342798298787
14.8	-287.9217261205838	-281.2286693420594	-237.44393968558572	-288.8299848703373	-0.1836826330072304	-288.83342798298787	-288.83342798298787
14.850000000000001	-287.9355888827932	-281.2821259966565	-237.8051652130824	-288.83014518585026	-0.18368280877043616	-288.83342798298787	-288.83342798298787
14.900000000000002	-287.9492234578388	-281.33520679780344	-238.16385001289353	-288.83029801850137	-0.18368297676508374	-288.83342798298787	-288.83342798298787
14.950000000000003	-287.9626340747465	-281.38791431046127	-238.5200122399025	-288.8304437036255	-0.18368313731933697	-288.83342798298787	-288.83342798298787
15.	-287.97582496254233	-281.4402510995908	-238.8736700489926	-288.8305825765577	-0.1836832907613598	-288.83342798298787	-288.83342798298787
15.05	-287.98881266870893	-281.4922197301529	-239.22484159504722	-288.8307149726328	-0.1836834374193161	-288.83342798298787	-288.83342798298787
15.100000000000001	-288.0015883572422	-281.54382276710857	-239.57354503294965	-288.83084122718594	-0.18368357762136972	-288.83342798298787	-288.83342798298787
15.150000000000002	-288.0141555105949	-281.5950627754185	-239.91979851758327	-288.83096165961706	-0.1836837116926838	-288.83342798298787	-288.83342798298787
15.200000000000003	-288.0265176112196	-281.6459423200438	-240.26362020383138	-288.83107650694063	-0.18368383989545242	-288.83342798298787	-288.83342798298787
15.25	-288.0386781415693	-281.6964639659452	-240.60502809300334	-288.8311860020893	-0.18368396245178897	-288.83342798298787	-288.83342798298787
15.3	-288.0506405840965	-281.7466302780837	-240.94403878208223	-288.8312903801469	-0.18368407958633312	-288.83342798298787	-288.83342798298787
15.350000000000001	-288.0624084212541	-281.79644382142016	-241.2806682022255	-288.83138987619753	-0.18368419152372456	-288.83342798298787	-288.83342798298787
15.400000000000002	-288.0739851354947	-281.84590716091543	-241.61493228869026	-288.83148472532497	-0.18368429848860307	-288.83342798298787	-288.83342798298787
15.450000000000003	-288.08537420927115	-281.89502286153044	-241.94684697673364	-288.8315751626131	-0.18368440070560832	-288.83342798298787	-288.83342798298787
15.5	-288.0965791250361	-281.94379348822605	-242.27642820161267	-288.8316614210639	-0.18368449839938006	-288.83342798298787	-288.83342798298787
15.55	-288.10761331725047	-281.9922216059632	-242.60369189858451	-288.83174368694085	-0.18368459179455798	-288.83342798298787	-288.83342798298787
15.600000000000001	-288.1184697132069	-282.0403097891237	-242.92865400290628	-288.8318221223403	-0.18368468111578182	-288.83342798298787	-288.83342798298787
15.650000000000002	-288.12915119220594	-282.08806068537706	-243.25133044983505	-288.8318968932074	-0.18368476658614477	-288.83342798298787	-288.83342798298787
15.700000000000003	-288.13966063354854	-282.1354765813884	-243.5717371746279	-288.83196816548707	-0.1836848483828265	-288.83342798298787	-288.83342798298787
15.75	-288.1500009165353	-282.18255965733096	-243.889890112542	-288.8320361051243	-0.18368492663338976	-288.83342798298787	-288.83342798298787
15.8	-288.16017492046694	-282.22931209337816	-244.20580519883435	-288.83210087806407	-0.1836850014632529	-288.83342798298787	-288.83342798298787
15.850000000000001	-288.1701855246443	-282.2757360697034	-244.51949836876216	-288.8321626502514	-0.18368507299783432	-288.83342798298787	-288.83342798298787
15.900000000000002	-288.180035608368	-282.32183376648	-244.8309855575825	-288.83222156856334	-0.18368514136255243	-288.83342798298787	-288.83342798298787
15.950000000000003	-288.1897280509388	-282.36760736388135	-245.1402827005524	-288.8322777466894	-0.18368520668282554	-288.83342798298787	-288.83342798298787
16.	-288.1992657316574	-282.4130590420808	-245.44740573292904	-288.8323313021143	-0.18368526908407207	-288.83342798298787	-288.83342798298787
16.05	-288.20865965560563	-282.45819098125185	-245.7523705899695	-288.83238235232756	-0.1836853286917104	-288.83342798298787	-288.83342798298787
16.1	-288.21790408383157	-282.5030053615677	-246.05519320693088	-288.8324310148183	-0.1836853856311589	-288.83342798298787	-288.83342798298787
16.150000000000002	-288.22700140316437	-282.5475043632019	-246.35588951557784	-288.8324774070759	-0.18368544003399456	-288.83342798298787	-288.83342798298787
16.200000000000003	-288.23595400043314	-282.5916901663277	-246.65447479649572	-288.8325216465895	-0.1836854920711138	-288.83342798298787	-288.83342798298787
16.25	-288.24476426246713	-282.6355649511185	-246.95096313632172	-288.83256384574804	-0.1836855418409349	-288.83342798298787	-288.83342798298787
16.3	-288.2534345760954	-282.6791308977477	-247.24536852213214	-288.83260408798157	-0.1836855894239381	-288.83342798298787	-288.83342798298787
16.35	-288.26196732814714	-282.7223901863887	-247.53770494100326	-288.8326424546769	-0.18368563490060347	-288.83342798298787	-288.83342798298787
16.400000000000002	-288.27036490545146	-282.76534499721475	-247.82798638001134	-288.83267902809024	-0.18368567835141117	-288.83342798298787	-288.83342798298787
16.450000000000003	-288.2786296948376	-282.8079975103994	-248.11622682623272	-288.8327138904777	-0.18368571985684137	-288.83342798298787	-288.83342798298787
16.5	-288.28676408313464	-282.85034990611587	-248.4024402667436	-288.83274712409553	-0.1836857594973742	-288.83342798298787	-288.83342798298787
16.55	-288.2947770214565	-282.89240436453764	-248.68664068862034	-288.83277881119983	-0.1836857973534898	-288.83342798298787	-288.83342798298787
16.6	-288.30266393451217	-282.93416306583805	-248.96884207893922	-288.8328090334553	-0.18368583350566836	-288.83342798298787	-288.83342798298787
16.650000000000002	-288.3104268112953	-282.9756281901905	-249.2490584247765	-288.83283785679623	-0.1836858680390197	-288.83342798298787	-288.83342798298787
16.700000000000003	-288.31806764079965	-283.0168019177683	-249.52730371320848	-288.8328653380053	-0.18368590106720248	-288.83342798298787	-288.83342798298787
16.75	-288.32558841201893	-283.0576864287449	-249.80359193131142	-288.8328915352224	-0.18368593265592967	-288.83342798298787	-288.83342798298787
16.8	-288.33299111394683	-283.0982839032936	-250.07793706616164	-288.8329165065875	-0.18368596285936575	-288.83342798298787	-288.83342798298787
16.85	-288.34027773557705	-283.13859652158783	-250.3503531048354	-288.8329403102404	-0.1836859917316753	-288.83342798298787	-288.83342798298787
16.900000000000002	-288.34745026590326	-283.17862646144414	-250.620854034409	-288.8329630043211	-0.18368601932702283	-288.83342798298787	-288.83342798298787
16.950000000000003	-288.3545106939193	-283.21837573343805	-250.88945384195873	-288.83298464696946	-0.18368604569957284	-288.83342798298787	-288.83342798298787
17.	-288.3614610086188	-283.2578461503101	-251.15616651456082	-288.8330052909978	-0.18368607090348985	-288.83342798298787	-288.83342798298787
17.05	-288.3683086507979	-283.29703952611084	-251.42100603929165	-288.83302497648344	-0.18368609499293842	-288.83342798298787	-288.83342798298787
17.1	-288.37504982723567	-283.3359576748909	-251.68398627054964	-288.83304374319357	-0.18368611802208304	-288.83342798298787	-288.83342798298787
17.150000000000002	-288.3816861965135	-283.37460241070073	-251.94511996205708	-288.8330616309013	-0.1836861400470528	-288.83342798298787	-288.83342798298787
17.200000000000003	-288.3882194172128	-283.41297554759103	-252.2044193872566	-288.8330786793797	-0.18368616113078304	-288.83342798298787	-288.83342798298787
17.25	-288.39465114791506	-283.4510788996123	-252.4618968232637	-288.8330949284019	-0.18368618130941203	-288.83342798298787	-288.83342798298787
17.3	-288.40098304720163	-283.48891428081515	-252.7175645471939	-288.8331104177411	-0.18368620061405885	-288.83342798298787	-288.83342798298787
17.35	-288.4072167736541	-283.52648350525016	-252.97143483616273	-288.83312518717037	-0.18368621907584262	-288.83342798298787	-288.83342798298787
17.400000000000002	-288.4133539858538	-283.56378838696793	-253.22351996728563	-288.83313927646293	-0.1836862367258824	-288.83342798298787	-288.83342798298787
17.450000000000003	-288.4193963423822	-283.600830740019	-253.47383221767817	-288.8331527247836	-0.18368625359529733	-288.83342798298787	-288.83342798298787
17.5	-288.4253455018207	-283.6376123784539	-253.72238386445576	-288.83316556173924	-0.18368626971520646	-288.83342798298787	-288.83342798298787
17.55	-288.4312075777649	-283.6741351163233	-253.969187184734	-288.8331778096861	-0.18368628511672888	-288.83342798298787	-288.83342798298787
17.6	-288.43697950378123	-283.71040076767775	-254.21425445562832	-288.833189490834	-0.18368629983098372	-288.83342798298787	-288.83342798298787
17.650000000000002	-288.44266266845034	-283.7464111465678	-254.45759795425428	-288.83320062739284	-0.18368631389012624	-288.83342798298787	-288.83342798298787
17.700000000000003	-288.44825846035275	-283.7821680670441	-254.6992299577273	-288.8332112415725	-0.18368632733056547	-288.83342798298787	-288.83342798298787
17.75	-288.4537682680691	-283.8176733431571	-254.93916274316294	-288.8332213555828	-0.18368634017733812	-288.83342798298787	-288.83342798298787
17.8	-288.45919348018	-283.85292878895746	-255.1774085876767	-288.8332309916336	-0.18368635245331175	-288.83342798298787	-288.83342798298787
17.85	-288.46453548526586	-283.8879362184958	-255.41397976838405	-288.83324017193496	-0.18368636418135387	-288.83342798298787	-288.83342798298787
17.900000000000002	-288.46979567190743	-283.92269744582256	-255.64888856240051	-288.8332489187347	-0.18368637538433202	-288.83342798298787	-288.83342798298787
17.950000000000003	-288.4749754286853	-283.9572142849885	-255.88214724684158	-288.83325726088265	-0.18368638608511373	-288.83342798298787	-288.83342798298787
18.	-288.48007614418	-283.991488550044	-256.1137680946905	-288.8332652199598	-0.18368639630656652	-288.83342798298787	-288.83342798298787
18.05	-288.4851028936198	-284.0255220550398	-256.34376284729177	-288.83327281022287	-0.18368640607155795	-288.83342798298787	-288.83342798298787
18.1	-288.49005315550437	-284.0593166140264	-256.57214234748903	-288.8332800459284	-0.18368641540295552	-288.83342798298787	-288.83342798298787
18.150000000000002	-288.49492809498116	-284.09287404105436	-256.79891737142884	-288.83328694133303	-0.1836864243236268	-288.83342798298787	-288.83342798298787
18.200000000000003	-288.4997288771976	-284.12619614945413	-257.0240986952578	-288.83329351069347	-0.1836864328564393	-288.83342798298787	-288.83342798298787
18.25	-288.504456667301	-284.15928462977473	-257.2476970951225	-288.8332997682662	-0.18368644102340118	-288.83342798298787	-288.83342798298787
18.3	-288.5091126304387	-284.19214099250644	-257.46972334716946	-288.83330572830806	-0.18368644882458834	-288.83342798298787	-288.83342798298787
18.35	-288.51369793175826	-284.22476674690694	-257.6901882275454	-288.83331140507545	-0.18368645626893	-288.83342798298787	-288.83342798298787
18.400000000000002	-288.51821373640695	-284.25716340223374	-257.90910251239677	-288.8333168146349	-0.18368646337416872	-288.83342798298787	-288.83342798298787
18.450000000000003	-288.52266120953215	-284.28933246774443	-258.1264769778703	-288.8333219757969	-0.18368647015804707	-288.83342798298787	-288.83342798298787
18.5	-288.5270415162813	-284.3212754526966	-258.34232240011244	-288.8333268988673	-0.18368647663830764	-288.83342798298787	-288.83342798298787
18.55	-288.5313588771098	-284.35299386634796	-258.55664955526987	-288.833331593436	-0.18368648283269298	-288.83342798298787	-288.83342798298787
18.6	-288.53561121668685	-284.3844892179559	-258.76946921948917	-288.8333360690929	-0.18368648875894564	-288.83342798298787	-288.83342798298787
18.650000000000002	-288.5397995149896	-284.4157630167781	-258.9807921689169	-288.83334033542786	-0.18368649443480822	-288.83342798298787	-288.83342798298787
18.700000000000003	-288.5439247519954	-284.44681677207217	-259.1906291796996	-288.83334440203066	-0.1836864998780233	-288.83342798298787	-288.83342798298787
18.75	-288.54798790768126	-284.4776519930956	-259.3989910279839	-288.83334827849126	-0.1836865051063334	-288.83342798298787	-288.83342798298787
18.8	-288.55198996202455	-284.50827018910604	-259.6058884899165	-288.8333519743995	-0.1836865101374811	-288.83342798298787	-288.83342798298787
18.85	-288.55593189500235	-284.5386728693611	-259.81133234164383	-288.8333554994192	-0.1836865149891849	-288.83342798298787	-288.83342798298787
18.900000000000002	-288.55981468659195	-284.5688615431183	-260.0153333593126	-288.83335886479887	-0.18368651964889612	-288.83342798298787	-288.83342798298787
18.950000000000003	-288.56363931677055	-284.5988377196353	-260.21790220487816	-288.8333620777994	-0.18368652410130892	-288.83342798298787	-288.83342798298787
19.	-288.56740676551533	-284.62860290816957	-260.4190486791232	-288.8333651439309	-0.18368652835528065	-288.83342798298787	-288.83342798298787
19.05	-288.57112055237064	-284.6581586179788	-260.61878223772356	-288.8333680687035	-0.1836865324196687	-288.83342798298787	-288.83342798298787
19.1	-288.57477896383347	-284.68750635832055	-260.8171123393915	-288.8333708576275	-0.1836865363033304	-288.83342798298787	-288.83342798298787
19.150000000000002	-288.5783828259677	-284.7166476384524	-261.0140484428394	-288.8333735162129	-0.18368654001512316	-288.83342798298787	-288.83342798298787
19.200000000000003	-288.58193296483756	-284.7455839676319	-261.2096000067795	-288.8333760499698	-0.18368654356390432	-288.83342798298787	-288.83342798298787
19.25	-288.58543020650694	-284.77431685511664	-261.40377648992416	-288.8333784644085	-0.18368654695853126	-288.83342798298787	-288.83342798298787
19.3	-288.58887537704	-284.8028478101642	-261.59658735098566	-288.833380765039	-0.18368655020786134	-288.83342798298787	-288.83342798298787
19.35	-288.5922693025007	-284.8311783420323	-261.78804204867635	-288.8333829578421	-0.18368655332075196	-288.83342798298787	-288.83342798298787
19.400000000000002	-288.59561280895315	-284.8593099599783	-261.97815004170855	-288.83338504872347	-0.18368655630606043	-288.83342798298787	-288.83342798298787
19.450000000000003	-288.5989067224614	-284.88724417325994	-262.1669207887945	-288.83338704179926	-0.18368655917264418	-288.83342798298787	-288.83342798298787
19.5	-288.6021518690894	-284.9149824910459	-262.3543637486467	-288.8333889411192	-0.183686561921238	-288.83342798298787	-288.83342798298787
19.55	-288.6053511915658	-284.94252633504277	-262.5404883799772	-288.8333907507331	-0.18368656454333182	-288.83342798298787	-288.83342798298787
19.6	-288.6085032710073	-284.9698769651512	-262.7253041414985	-288.83339247469075	-0.18368656704371636	-288.83342798298787	-288.83342798298787
19.650000000000002	-288.61160880519543	-284.9970356370566	-262.9088204919229	-288.833394117042	-0.18368656942752093	-288.83342798298787	-288.83342798298787
19.700000000000003	-288.6146684919115	-285.0240036064445	-263.0910468899626	-288.83339568183663	-0.18368657169987487	-288.83342798298787	-288.83342798298787
19.75	-288.6176830289368	-285.05078212900037	-263.27199279433	-288.8333971731244	-0.1836865738659075	-288.83342798298787	-288.83342798298787
19.8	-288.6206531140528	-285.0773724604095	-263.45166766373745	-288.83339859495516	-0.18368657593074816	-288.83342798298787	-288.83342798298787
19.85	-288.6235794450408	-285.1037758563574	-263.63008096916127	-288.8333999513787	-0.18368657789952617	-288.83342798298787	-288.83342798298787
19.900000000000002	-288.6264627196821	-285.12999357252954	-263.8072423013127	-288.83340124632366	-0.18368657977737088	-288.83342798298787	-288.83342798298787
19.950000000000003	-288.6293036357581	-285.15602686461125	-263.9831601878676	-288.833402480075	-0.18368658156941162	-288.83342798298787	-288.83342798298787
20.	-288.6321028910502	-285.1818769882881	-264.1578427979906	-288.8334036542294	-0.1836865832807777	-288.83342798298787	-288.83342798298787
20.05	-288.6348629520268	-285.2075451992454	-264.3312983008464	-288.8334047719289	-0.18368658491659845	-288.83342798298787	-288.83342798298787
20.1	-288.63758264058913	-285.2330327531686	-264.50353486559953	-288.8334058363154	-0.18368658648377434	-288.83342798298787	-288.83342798298787
20.150000000000002	-288.64026254732516	-285.2583409057432	-264.6745606614146	-288.83340685053093	-0.18368658799187734	-288.83342798298787	-288.83342798298787
20.200000000000003	-288.64290326282315	-285.28347091265454	-264.8443838574563	-288.8334078177175	-0.18368658944167474	-288.83342798298787	-288.83342798298787
20.25	-288.6455053776714	-285.3084240295881	-265.0130126228892	-288.833408741017	-0.18368659083316655	-288.83342798298787	-288.83342798298787
20.3	-288.6480694824579	-285.3332015122293	-265.180455126878	-288.8334096235716	-0.18368659216635277	-288.83342798298787	-288.83342798298787
20.35	-288.650596167771	-285.35780461626365	-265.3467195385872	-288.8334104685231	-0.1836865934412334	-288.83342798298787	-288.83342798298787
20.400000000000002	-288.6530860241989	-285.38223459737645	-265.5118140271815	-288.83341127901355	-0.1836865946578084	-288.83342798298787	-288.83342798298787
20.450000000000003	-288.6555396423297	-285.40649271125324	-265.6757467618255	-288.83341205818493	-0.18368659581607785	-288.83342798298787	-288.83342798298787
20.5	-288.6579576127516	-285.43058021357933	-265.83852591168386	-288.8334128070266	-0.18368659691604167	-288.83342798298787	-288.83342798298787
20.55	-288.6603420075008	-285.4544983600403	-266.00015964592114	-288.8334135211607	-0.1836865979576999	-288.83342798298787	-288.83342798298787
20.6	-288.6626918459327	-285.4782484063215	-266.160656133702	-288.8334142016869	-0.18368659894105255	-288.83342798298787	-288.83342798298787
20.650000000000002	-288.66500762885096	-285.5018316081084	-266.3200235441911	-288.8334148501735	-0.1836865998660996	-288.83342798298787	-288.83342798298787
20.700000000000003	-288.6672898570589	-285.5252492210863	-266.47827004655295	-288.83341546818895	-0.18368660073284104	-288.83342798298787	-288.83342798298787
20.75	-288.66953903136	-285.54850250094086	-266.6354038099522	-288.8334160573017	-0.18368660155164732	-288.83342798298787	-288.83342798298787
20.8	-288.67175565255775	-285.5715927033573	-266.7914330035536	-288.8334166190801	-0.18368660233958012	-288.83342798298787	-288.83342798298787
20.85	-288.6739402214556	-285.59452102308825	-266.94636579652166	-288.83341715509255	-0.1836866030968895	-288.83342798298787	-288.83342798298787
20.900000000000002	-288.67609323885705	-285.6172885116309	-267.100210358021	-288.83341766690745	-0.18368660382357546	-288.83342798298787	-288.83342798298787
20.950000000000003	-288.67821520556555	-285.63989621374805	-267.25297485721626	-288.8334181560933	-0.183686604519638	-288.83342798298787	-288.83342798298787
21.	-288.68030662238453	-285.6623451742189	-267.40466746258375	-288.83341862421827	-0.18368660518507712	-288.83342798298787	-288.83342798298787
21.05	-288.6823692337635	-285.6846364378227	-267.55529592359966	-288.83341907281476	-0.18368660581989282	-288.83342798298787	-288.83342798298787
21.1	-288.6844022214874	-285.7067710493385	-267.70486721360123	-288.8334195009345	-0.1836866064240851	-288.83342798298787	-288.83342798298787
21.150000000000002	-288.68640601098724	-285.72875005354564	-267.8533882736377	-288.83341990814006	-0.18368660699765396	-288.83342798298787	-288.83342798298787
21.200000000000003	-288.688381027694	-285.7505744952232	-268.00086604475825	-288.83342029533964	-0.1836866075405994	-288.83342798298787	-288.83342798298787
21.25	-288.6903276970387	-285.7722454191503	-268.1473074680121	-288.83342066344164	-0.18368660805292142	-288.83342798298787	-288.83342798298787
21.3	-288.6922464444523	-285.79376387010626	-268.2927194844485	-288.8334210133544	-0.18368660853462002	-288.83342798298787	-288.83342798298787
21.35	-288.6941376953657	-285.8151308928702	-268.43710903511663	-288.83342134598627	-0.18368660898578967	-288.83342798298787	-288.83342798298787
21.400000000000002	-288.6960018752101	-285.8363475322213	-268.58048306106565	-288.83342166224554	-0.18368660941613582	-288.83342798298787	-288.83342798298787
21.450000000000003	-288.69783940941625	-285.8574148329387	-268.7228485033448	-288.83342196304056	-0.18368660983213944	-288.83342798298787	-288.83342798298787
21.5	-288.69965072341523	-285.8783338398016	-268.86421230300317	-288.8334222492797	-0.18368661023380053	-288.83342798298787	-288.83342798298787
21.55	-288.701437288871	-285.89910559758926	-269.00458140109015	-288.83342252187134	-0.1836866106211191	-288.83342798298787	-288.83342798298787
21.6	-288.7031984215735	-285.9197311510807	-269.1439627386548	-288.8334227817237	-0.18368661099409514	-288.83342798298787	-288.83342798298787
21.650000000000002	-288.7049344835457	-285.94021154505526	-269.28236325674646	-288.83342303001876	-0.18368661135272862	-288.83342798298787	-288.83342798298787
21.700000000000003	-288.7066458368105	-285.96054782429206	-269.41978989641416	-288.8334232684049	-0.18368661169701958	-288.83342798298787	-288.83342798298787
21.75	-288.70833284339074	-285.98074103357027	-269.55624959870727	-288.83342349702866	-0.183686612026968	-288.83342798298787	-288.83342798298787
21.8	-288.70999586530945	-286.000792217669	-269.69174930467483	-288.8334237158901	-0.1836866123425739	-288.83342798298787	-288.83342798298787
21.85	-288.7116352645896	-286.0207024213676	-269.8262959553662	-288.83342392498923	-0.1836866126438373	-288.83342798298787	-288.83342798298787
21.900000000000002	-288.713251403254	-286.0404726894451	-269.9598964918305	-288.83342412432603	-0.1836866129307581	-288.83342798298787	-288.83342798298787
21.950000000000003	-288.7148446433256	-286.0601040666807	-270.0925578551169	-288.83342431390054	-0.18368661320333643	-288.83342798298787	-288.83342798298787
22.	-288.7164153468274	-286.07959759785365	-270.2242869862747	-288.8334244937127	-0.1836866134619565	-288.83342798298787	-288.83342798298787
22.05	-288.7179647577114	-286.0989543277431	-270.35509082635303	-288.8334246637625	-0.18368661371118633	-288.83342798298787	-288.83342798298787
22.1	-288.7194923026211	-286.1181753011282	-270.4849763164011	-288.83342482405	-0.1836866139523529	-288.83342798298787	-288.83342798298787
22.150000000000002	-288.7209982901293	-286.13726152095956	-270.6139503974681	-288.83342497457517	-0.1836866141854562	-288.83342798298787	-288.83342798298787
22.200000000000003	-288.72248302880854	-286.1562138658659	-270.74201974482105	-288.83342511533795	-0.18368661441049627	-288.83342798298787	-288.83342798298787
22.25	-288.7239468272316	-286.17503320488044	-270.8691903072546	-288.833425247006	-0.1836866146274731	-288.83342798298787	-288.83342798298787
22.3	-288.7253899939711	-286.1937204072395	-270.99546798033924	-288.8334253730491	-0.18368661483638668	-288.83342798298787	-288.83342798298787
22.35	-288.7268128375997	-286.2122763421794	-271.12085866016724	-288.83342549396485	-0.18368661503723702	-288.83342798298787	-288.83342798298787
22.400000000000002	-288.7282156666901	-286.2307018789364	-271.2453682428308	-288.83342560975314	-0.1836866152300241	-288.83342798298787	-288.83342798298787
22.450000000000003	-288.729598789815	-286.2489978867468	-271.369002624422	-288.833425720414	-0.18368661541474796	-288.83342798298787	-288.83342798298787
22.5	-288.730962515547	-286.26716523484686	-271.49176770103315	-288.83342582594753	-0.18368661559140856	-288.83342798298787	-288.83342798298787
22.55	-288.73230789731196	-286.2852047924729	-271.6136693687564	-288.8334259263536	-0.1836866157600059	-288.83342798298787	-288.83342798298787
22.6	-288.7336344536868	-286.3031174288611	-271.7347135236839	-288.83342602163225	-0.18368661592054	-288.83342798298787	-288.83342798298787
22.650000000000002	-288.73494244810166	-286.32090401324797	-271.8549060619079	-288.8334261117835	-0.1836866160735358	-288.83342798298787	-288.83342798298787
22.700000000000003	-288.73623214398646	-286.33856541486955	-271.9742528795206	-288.83342619680735	-0.1836866162212148	-288.83342798298787	-288.83342798298787
22.75	-288.73750380477134	-286.3561025029623	-272.0927598726141	-288.83342627670373	-0.18368661636382627	-288.83342798298787	-288.83342798298787
22.8	-288.73875769388627	-286.3735161467624	-272.21043293728064	-288.8334263514728	-0.18368661650137025	-288.83342798298787	-288.83342798298787
22.85	-288.73999407476146	-286.3908072155062	-272.32727796961245	-288.83342642142065	-0.1836866166338467	-288.83342798298787	-288.83342798298787
22.900000000000002	-288.74121321082686	-286.40797657842995	-272.4433008657017	-288.83342648859013	-0.18368661676125564	-288.83342798298787	-288.83342798298787
22.950000000000003	-288.74241536551256	-286.42502510477	-272.55850752164054	-288.83342655335815	-0.18368661688359708	-288.83342798298787	-288.83342798298787
23.	-288.7436008022486	-286.4419536637625	-272.6729038335212	-288.8334266157247	-0.18368661700087102	-288.83342798298787	-288.83342798298787
23.05	-288.7447704146987	-286.4587631246439	-272.7864956974359	-288.8334266756898	-0.18368661711307743	-288.83342798298787	-288.83342798298787
23.1	-288.7459237978632	-286.47545435665035	-272.8992890094767	-288.8334267332534	-0.18368661722021634	-288.83342798298787	-288.83342798298787
23.150000000000002	-288.7470611769764	-286.4920282290182	-273.011289665736	-288.8334267884156	-0.18368661732228775	-288.83342798298787	-288.83342798298787
23.200000000000003	-288.7481827772722	-286.50848561098377	-273.12250356230584	-288.8334268411763	-0.18368661741929165	-288.83342798298787	-288.83342798298787
23.25	-288.7492888239847	-286.5248273717833	-273.2329365952784	-288.83342689153557	-0.18368661751122806	-288.83342798298787	-288.83342798298787
23.3	-288.7503795423481	-286.54105438065307	-273.34259466074593	-288.83342693949334	-0.18368661759881094	-288.83342798298787	-288.83342798298787
23.35	-288.75145515759647	-286.5571675068294	-273.45148350008105	-288.83342698504964	-0.18368661768335037	-288.83342798298787	-288.83342798298787
23.400000000000002	-288.7525158949638	-286.5731676195485	-273.5596082155176	-288.83342702820454	-0.18368661776487463	-288.83342798298787	-288.83342798298787
23.450000000000003	-288.75356197968415	-286.589055559894	-273.6669738120106	-288.83342706904693	-0.1836866178433837	-288.83342798298787	-288.83342798298787
23.5	-288.7545936369917	-286.60483206333305	-273.7735852977543	-288.83342710835717	-0.18368661791887753	-288.83342798298787	-288.83342798298787
23.55	-288.75561162630663	-286.6204978526171	-273.879447680943	-288.8334271463173	-0.1836866179913562	-288.83342798298787	-288.83342798298787
23.6	-288.75661560630203	-286.63605365096356	-273.98456596977087	-288.8334271829274	-0.18368661806081962	-288.83342798298787	-288.83342798298787
23.650000000000002	-288.75760576983697	-286.6515001815895	-274.08894517243226	-288.8334272181874	-0.18368661812726786	-288.83342798298787	-288.83342798298787
23.700000000000003	-288.75858230977065	-286.6668381677121	-274.19259029712134	-288.8334272520973	-0.1836866181907009	-288.83342798298787	-288.83342798298787
23.75	-288.75954541896226	-286.68206833254874	-274.29550635203236	-288.8334272846571	-0.18368661825111873	-288.83342798298787	-288.83342798298787
23.8	-288.76049529027085	-286.69719139931647	-274.3976983453597	-288.83342731586686	-0.18368661830852137	-288.83342798298787	-288.83342798298787
23.85	-288.76143211655574	-286.71220809123264	-274.4991712852974	-288.83342734572653	-0.18368661836290878	-288.83342798298787	-288.83342798298787
23.900000000000002	-288.76235609067595	-286.7271191315144	-274.5999301800399	-288.83342737423607	-0.18368661841428488	-288.83342798298787	-288.83342798298787
23.950000000000003	-288.76326740549075	-286.741925243379	-274.69998003778136	-288.83342740139557	-0.18368661846340661	-288.83342798298787	-288.83342798298787
24.	-288.76416625385923	-286.75662715004364	-274.7993258667161	-288.833427427205	-0.1836866185108401	-288.83342798298787	-288.83342798298787
24.05	-288.76505328217814	-286.7712255747255	-274.8979726750383	-288.83342745169483	-0.1836866185565853	-288.83342798298787	-288.83342798298787
24.1	-288.765928202282	-286.7857212406419	-274.9959254709422	-288.8334274752299	-0.18368661860064225	-288.83342798298787	-288.83342798298787
24.150000000000002	-288.7667911795428	-286.80011487100995	-275.09318926262216	-288.83342749791643	-0.18368661864301095	-288.83342798298787	-288.83342798298787
24.200000000000003	-288.7676423793326	-286.81440718904696	-275.18976905827236	-288.83342751975454	-0.18368661868369138	-288.83342798298787	-288.83342798298787
24.25	-288.7684819670234	-286.82859891797006	-275.28566986608706	-288.8334275407441	-0.18368661872268358	-288.83342798298787	-288.83342798298787
24.3	-288.76931010798717	-286.8426907809965	-275.3808966942605	-288.8334275608852	-0.1836866187599875	-288.83342798298787	-288.83342798298787
24.35	-288.7701269675961	-286.8566835013436	-275.47545455098697	-288.83342758017784	-0.1836866187956032	-288.83342798298787	-288.83342798298787
24.400000000000002	-288.77093271122214	-286.8705778022284	-275.5693484444607	-288.833427598622	-0.1836866188295306	-288.83342798298787	-288.83342798298787
24.450000000000003	-288.77172750423733	-286.88437440686823	-275.6625833828759	-288.83342761621765	-0.18368661886176976	-288.83342798298787	-288.83342798298787
24.5	-288.77251151201375	-286.89807403848033	-275.7551642896995	-288.8334276329648	-0.18368661889232066	-288.83342798298787	-288.83342798298787
24.55	-288.7732852856109	-286.9116774202818	-275.8470955560727	-288.8334276488635	-0.1836866189212209	-288.83342798298787	-288.83342798298787
24.6	-288.77404858133826	-286.92518527549	-275.9383814305487	-288.8334276639137	-0.18368661894900207	-288.83342798298787	-288.83342798298787
24.650000000000002	-288.7748015411929	-286.93859832732204	-276.02902616747684	-288.83342767812957	-0.18368661897583635	-288.83342798298787	-288.83342798298787
24.700000000000003	-288.77554430717197	-286.95191729899517	-276.1190340212065	-288.83342769175295	-0.18368661900172376	-288.83342798298787	-288.83342798298787
24.75	-288.7762770212724	-286.9651429151587	-276.208409246087	-288.83342770487155	-0.18368661902666428	-288.83342798298787	-288.83342798298787
24.8	-288.7769998254912	-286.9782758358431	-276.29715609646775	-288.8334277174853	-0.18368661905065795	-288.83342798298787	-288.83342798298787
24.85	-288.7777128618255	-286.9913166565519	-276.3852788266981	-288.8334277295942	-0.18368661907370473	-288.83342798298787	-288.83342798298787
24.900000000000002	-288.77841627227224	-287.00426597139517	-276.4727816911274	-288.8334277411982	-0.18368661909580467	-288.83342798298787	-288.83342798298787
24.950000000000003	-288.77911019882856	-287.017124374483	-276.55966894410506	-288.8334277522973	-0.1836866191169577	-288.83342798298787	-288.83342798298787
25.	-288.7797947834914	-287.02989245992546	-276.6459448399804	-288.8334277628917	-0.18368661913716386	-288.83342798298787	-288.83342798298787
25.05	-288.7804704967569	-287.04257082183256	-276.7316136331028	-288.8334277729811	-0.18368661915642315	-288.83342798298787	-288.83342798298787
25.1	-288.781137132214	-287.05516005431446	-276.8166795778216	-288.83342778256576	-0.18368661917473558	-288.83342798298787	-288.83342798298787
25.150000000000002	-288.7817948119507	-287.0676607514811	-276.90114692848624	-288.83342779164553	-0.1836866191921011	-288.83342798298787	-288.83342798298787
25.200000000000003	-288.782443658055	-287.08007350744265	-276.98501993944603	-288.8334278002204	-0.1836866192086144	-288.83342798298787	-288.83342798298787
25.25	-288.78308379261495	-287.0923989163091	-277.0683028650504	-288.83342780829605	-0.18368661922472476	-288.83342798298787	-288.83342798298787
25.3	-288.78371533771855	-287.10463757219054	-277.1509999596486	-288.83342781602204	-0.1836866192404904	-288.83342798298787	-288.83342798298787
25.35	-288.78433841545376	-287.11679006919707	-277.23311547759005	-288.83342782346534	-0.18368661925591126	-288.83342798298787	-288.83342798298787
25.400000000000002	-288.7849531479086	-287.1288570014387	-277.31465367322414	-288.833427830626	-0.1836866192709874	-288.83342798298787	-288.83342798298787
25.450000000000003	-288.78555965717106	-287.14083896302543	-277.3956188009002	-288.83342783750396	-0.18368661928571875	-288.83342798298787	-288.83342798298787
25.5	-288.78615806532923	-287.1527365480674	-277.4760151149676	-288.8334278440993	-0.18368661930010535	-288.83342798298787	-288.83342798298787
25.55	-288.7867487746819	-287.16455035067474	-277.5558468697758	-288.83342785041185	-0.1836866193141472	-288.83342798298787	-288.83342798298787
25.6	-288.7873316101238	-287.17628096495736	-277.635118319674	-288.8334278564418	-0.18368661932784427	-288.83342798298787	-288.83342798298787
25.650000000000002	-288.7879066767603	-287.18792898502545	-277.71383367590624	-288.83342786218907	-0.18368661934119662	-288.83342798298787	-288.83342798298787
25.700000000000003	-288.78847407969715	-287.199495004989	-277.7919967248997	-288.83342786765365	-0.1836866193542042	-288.83342798298787	-288.83342798298787
25.75	-288.78903392403976	-287.21097961895805	-277.86961107365045	-288.8334278728356	-0.18368661936686703	-288.83342798298787	-288.83342798298787
25.8	-288.78958631489365	-287.22238342104276	-277.94668033592507	-288.83342787773483	-0.1836866193791851	-288.83342798298787	-288.83342798298787
25.85	-288.7901313573644	-287.2337070053531	-278.0232081254901	-288.8334278823537	-0.1836866193911584	-288.83342798298787	-288.83342798298787
25.900000000000002	-288.79066915655744	-287.2449509659991	-278.09919805611213	-288.8334278868054	-0.18368661940278694	-288.83342798298787	-288.83342798298787
25.950000000000003	-288.79119981757844	-287.256115897091	-278.1746537415578	-288.8334278911526	-0.18368661941407075	-288.83342798298787	-288.83342798298787
26.	-288.79172344553285	-287.2672023927387	-278.24957879559366	-288.83342789539535	-0.1836866194250098	-288.83342798298787	-288.83342798298787
26.05	-288.79224038489457	-287.27821104705225	-278.32397683198633	-288.8334278995336	-0.18368661943560408	-288.83342798298787	-288.83342798298787
26.1	-288.7927504868936	-287.2891424541418	-278.3978514645024	-288.8334279035674	-0.1836866194458536	-288.83342798298787	-288.83342798298787
26.150000000000002	-288.79325384212837	-287.2999972081174	-278.4712063069084	-288.8334279074967	-0.18368661945575837	-288.83342798298787	-288.83342798298787
26.200000000000003	-288.7937505411971	-287.3107759029083	-278.54404497297105	-288.8334279113215	-0.1836866194653184	-288.83342798298787	-288.83342798298787
26.25	-288.7942406746982	-287.32147908583124	-278.6163710764568	-288.83342791504185	-0.18368661947453366	-288.83342798298787	-288.83342798298787
26.3	-288.79472433323	-287.3321072370341	-278.68818823113224	-288.8334279186578	-0.18368661948340417	-288.83342798298787	-288.83342798298787
26.35	-288.7952016073909	-287.34266083852776	-278.7595000507641	-288.83342792216916	-0.1836866194919299	-288.83342798298787	-288.83342798298787
26.400000000000002	-288.7956725877792	-287.3531403723232	-278.8303101491188	-288.8334279255761	-0.18368661950011092	-288.83342798298787	-288.83342798298787
26.450000000000003	-288.79613736499334	-287.3635463204313	-278.9006221399631	-288.8334279288785	-0.18368661950794715	-288.83342798298787	-288.83342798298787
26.5	-288.7965960296316	-287.37387916486307	-278.9704396370634	-288.83342793207646	-0.18368661951543863	-288.83342798298787	-288.83342798298787
26.55	-288.79704911979474	-287.3841393876294	-279.0397662541865	-288.83342793516994	-0.18368661952258536	-288.83342798298787	-288.83342798298787
26.6	-288.79749625145735	-287.3943274707412	-279.1086056050988	-288.83342793815893	-0.18368661952938733	-288.83342798298787	-288.83342798298787
26.650000000000002	-288.79793748809647	-287.4044438962095	-279.17696130356694	-288.83342794104345	-0.18368661953584456	-288.83342798298787	-288.83342798298787
26.700000000000003	-288.7983728931891	-287.4144891460452	-279.2448369633576	-288.8334279438235	-0.183686619541957	-288.83342798298787	-288.83342798298787
26.75	-288.7988025302122	-287.4244637022592	-279.31223619823726	-288.8334279464991	-0.1836866195477247	-288.83342798298787	-288.83342798298787
26.8	-288.79922646264276	-287.43436804686246	-279.3791626024727	-288.8334279490702	-0.18368661955314766	-288.83342798298787	-288.83342798298787
26.85	-288.79964475395786	-287.444202661866	-279.445619445418	-288.8334279515368	-0.18368661955822585	-288.83342798298787	-288.83342798298787
26.900000000000002	-288.80005746763436	-287.4539680292806	-279.51160979138655	-288.83342795389893	-0.18368661956295929	-288.83342798298787	-288.83342798298787
26.950000000000003	-288.8004646671494	-287.4636646311173	-279.57713671026175	-288.8334279561566	-0.18368661956734794	-288.83342798298787	-288.83342798298787
27.	-288.8008664159799	-287.47329294938703	-279.64220327192714	-288.8334279583098	-0.18368661957139187	-288.83342798298787	-288.83342798298787
27.050000000000004	-288.8012619820641	-287.4828534661007	-279.7068125462661	-288.8334279603585	-0.18368661957509105	-288.83342798298787	-288.83342798298787
27.1	-288.8016522726322	-287.4923466632693	-279.7709676031622	-288.8334279623027	-0.18368661957844545	-288.83342798298787	-288.83342798298787
27.15	-288.80203739937576	-287.50177302290376	-279.8346715124988	-288.83342796414246	-0.1836866195814551	-288.83342798298787	-288.83342798298787
27.200000000000003	-288.80241747398617	-287.511133027015	-279.8979273441594	-288.8334279658778	-0.18368661958412	-288.83342798298787	-288.83342798298787
27.25	-288.80279260815496	-287.5204271576139	-279.96073816802755	-288.83342796750856	-0.18368661958644014	-288.83342798298787	-288.83342798298787
27.300000000000004	-288.80316291357354	-287.52965589671146	-280.02310705398656	-288.83342796903486	-0.18368661958841553	-288.83342798298787	-288.83342798298787
27.35	-288.8035285019334	-287.53881972631865	-280.08503707192	-288.83342797045674	-0.18368661959004617	-288.83342798298787	-288.83342798298787
27.4	-288.80388948492606	-287.5479191284463	-280.14653129171126	-288.8334279717741	-0.18368661959133203	-288.83342798298787	-288.83342798298787
27.450000000000003	-288.8042459742429	-287.55695458510553	-280.2075927832439	-288.83342797298695	-0.18368661959227314	-288.83342798298787	-288.83342798298787
27.5	-288.8045980815755	-287.5659265783071	-280.2682246164013	-288.8334279740954	-0.18368661959286953	-288.83342798298787	-288.83342798298787
27.550000000000004	-288.8049475254832	-287.574835590062	-280.328429861067	-288.8334279750993	-0.18368661959312113	-288.83342798298787	-288.83342798298787
27.6	-288.8052927134036	-287.5836821023812	-280.3882115871244	-288.83342797599875	-0.18368661959304167	-288.83342798298787	-288.83342798298787
27.65	-288.8056336596423	-287.59246659727563	-280.44757286445696	-288.83342797679376	-0.1836866195928756	-288.83342798298787	-288.83342798298787
27.700000000000003	-288.8059703785047	-287.6011895453446	-280.5065167629482	-288.83342797748423	-0.18368661959271318	-288.83342798298787	-288.83342798298787
27.75	-288.8063028842964	-287.6098513074953	-280.56504635248155	-288.83342797807023	-0.18368661959255442	-288.83342798298787	-288.83342798298787
27.800000000000004	-288.8066311913229	-287.61845226774557	-280.62316470294047	-288.8334279785518	-0.18368661959239932	-288.83342798298787	-288.83342798298787
27.85	-288.8069553138897	-287.62699282622094	-280.68087488420844	-288.83342797892885	-0.18368661959224783	-288.83342798298787	-288.83342798298787
27.9	-288.8072752663025	-287.63547338304693	-280.73817996616896	-288.8334279792015	-0.1836866195921	-288.83342798298787	-288.83342798298787
27.950000000000003	-288.8075910628666	-287.6438943383492	-280.79508300424715	-288.83342797938644	-0.18368661959195584	-288.83342798298787	-288.83342798298787
28.	-288.8079027178877	-287.6522560922532	-280.85158671415326	-288.8334279795584	-0.1836866195918153	-288.83342798298787	-288.83342798298787
28.050000000000004	-288.80820940394193	-287.6605590448847	-280.907693682095	-288.83342797972614	-0.18368661959167842	-288.83342798298787	-288.83342798298787
28.1	-288.80851202807804	-287.66880359636906	-280.96340653828537	-288.8334279798896	-0.18368661959154517	-288.83342798298787	-288.83342798298787
28.15	-288.8088106556155	-287.67699014683205	-281.01872791293755	-288.83342798004895	-0.18368661959141558	-288.83342798298787	-288.83342798298787
28.200000000000003	-288.8091053518737	-287.6851190963991	-281.07366043626456	-288.83342798020396	-0.18368661959128962	-288.83342798298787	-288.83342798298787
28.25	-288.8093961821721	-287.69319084519583	-281.12820673847943	-288.8334279803548	-0.1836866195911673	-288.83342798298787	-288.83342798298787
28.300000000000004	-288.80968321183013	-287.70120579334787	-281.1823694497952	-288.8334279805014	-0.18368661959104865	-288.83342798298787	-288.83342798298787
28.35	-288.8099665061672	-287.70916434098075	-281.236151200425	-288.83342798064376	-0.18368661959093363	-288.83342798298787	-288.83342798298787
28.4	-288.8102461305027	-287.71706688822	-281.28955462058184	-288.83342798078195	-0.18368661959082228	-288.83342798298787	-288.83342798298787
28.450000000000003	-288.81052215015615	-287.7249138351913	-281.34258234047877	-288.83342798091587	-0.18368661959071456	-288.83342798298787	-288.83342798298787
28.5	-288.8107946304469	-287.73270558202006	-281.39523699032884	-288.83342798104553	-0.18368661959061047	-288.83342798298787	-288.83342798298787
28.550000000000004	-288.8110639905432	-287.74044252883203	-281.4475212003452	-288.833427981171	-0.18368661959051005	-288.83342798298787	-288.83342798298787
28.6	-288.81132992047026	-287.7481250757527	-281.4994376007408	-288.83342798129223	-0.18368661959041327	-288.83342798298787	-288.83342798298787
28.65	-288.8115924641022	-287.75575362290766	-281.55098882172877	-288.8334279814093	-0.18368661959032012	-288.83342798298787	-288.83342798298787
28.700000000000003	-288.81185166531304	-287.76332857042246	-281.60217749352216	-288.83342798152205	-0.18368661959023064	-288.83342798298787	-288.83342798298787
28.75	-288.81210756797685	-287.7708503184227	-281.653006246334	-288.8334279816306	-0.1836866195901448	-288.83342798298787	-288.83342798298787
28.800000000000004	-288.81236021596766	-287.77831926703396	-281.7034777103773	-288.833427981735	-0.18368661959006258	-288.83342798298787	-288.83342798298787
28.85	-288.8126096531595	-287.78573581594475	-281.75359451586525	-288.8334279818351	-0.18368661958998403	-288.83342798298787	-288.83342798298787
28.9	-288.81285592342647	-287.79310033755166	-281.8033592930108	-288.833427981931	-0.18368661958990912	-288.83342798298787	-288.83342798298787
28.950000000000003	-288.8130990706426	-287.80041317155445	-281.852774672027	-288.8334279820226	-0.18368661958983784	-288.83342798298787	-288.83342798298787
29.	-288.8133391386819	-287.8076746573277	-281.901843251751	-288.83342798211004	-0.18368661958977023	-288.83342798298787	-288.83342798298787
29.050000000000004	-288.8135762670811	-287.8148851342461	-281.95056739243574	-288.83342798219326	-0.18368661958970625	-288.83342798298787	-288.83342798298787
29.1	-288.8138103982538	-287.82204494168406	-281.9989493659832	-288.83342798227227	-0.1836866195896459	-288.83342798298787	-288.83342798298787
29.15	-288.8140415702764	-287.8291544190163	-282.0469914461504	-288.833427982347	-0.18368661958958923	-288.83342798298787	-288.83342798298787
29.200000000000003	-288.81426982122525	-287.8362139056173	-282.0946959066941	-288.8334279824175	-0.1836866195895362	-288.83342798298787	-288.83342798298787
29.25	-288.81449518917657	-287.8432237408616	-282.14206502137114	-288.83342798248384	-0.18368661958948682	-288.83342798298787	-288.83342798298787
29.300000000000004	-288.8147177122067	-287.850184264124	-282.1891010639384	-288.8334279825459	-0.18368661958944107	-288.83342798298787	-288.83342798298787
29.35	-288.814937428392	-287.85709581477886	-282.2358063081527	-288.8334279826038	-0.18368661958939897	-288.83342798298787	-288.83342798298787
29.4	-288.81515437580873	-287.86395873220084	-282.2821830277709	-288.8334279826574	-0.18368661958936053	-288.83342798298787	-288.83342798298787
29.450000000000003	-288.8153685925333	-287.8707733557645	-282.3282334965499	-288.8334279827068	-0.18368661958932572	-288.83342798298787	-288.83342798298787
29.5	-288.81558011664185	-287.87754002484445	-282.3739599882465	-288.83342798275197	-0.18368661958929455	-288.83342798298787	-288.83342798298787
29.550000000000004	-288.81578898621086	-287.88425907881526	-282.4193647766176	-288.8334279827929	-0.18368661958926705	-288.83342798298787	-288.83342798298787
29.6	-288.8159952393166	-287.8909308570515	-282.46445013541995	-288.8334279828296	-0.18368661958924318	-288.83342798298787	-288.83342798298787
29.65	-288.81619891403534	-287.89755569892776	-282.50921833841056	-288.83342798286213	-0.18368661958922294	-288.83342798298787	-288.83342798298787
29.700000000000003	-288.8164000484434	-287.9041339438186	-282.55367165934615	-288.8334279828904	-0.18368661958920637	-288.83342798298787	-288.83342798298787
29.75	-288.8165986806172	-287.91066593109855	-282.5978123719836	-288.83342798291443	-0.18368661958919344	-288.83342798298787	-288.83342798298787
29.800000000000004	-288.8167948486329	-287.9171520001423	-282.64164275007977	-288.8334279829342	-0.18368661958918414	-288.83342798298787	-288.83342798298787
29.85	-288.816988590567	-287.9235924903244	-282.6851650673915	-288.8334279829498	-0.1836866195891785	-288.83342798298787	-288.83342798298787
29.9	-288.81717994449565	-287.9299877410194	-282.72838159767565	-288.83342798296115	-0.1836866195891765	-288.83342798298787	-288.83342798298787
29.950000000000003	-288.8173689484952	-287.93633809160184	-282.7712946146891	-288.8334279829683	-0.18368661958917815	-288.83342798298787	-288.83342798298787
30.	-288.817555640642	-287.9426438814464	-282.8139063921887	-288.8334279829712	-0.18368661958918345	-288.83342798298787	-288.83342798298787

==> data/data_a.dat <==
-5.	0.	0.	0.	0.	0.	0	0
-4.8	0.	0.	0.	0.	0.	0	0
-4.6	0.	0.	0.	0.	0.	0	0
-4.4	0.	0.	0.	0.	0.	0	0
-4.2	0.	0.	0.	0.	0.	0	0
-4.	0.	0.	0.	0.	0.	0	0
-3.8	0.	0.	0.	0.	0.	0	0
-3.5999999999999996	0.	0.	0.	0.	0.	0	0
-3.4	0.	0.	0.	0.	0.	0	0
-3.2	0.	0.	0.	0.	0.	0	0
-3.	0.	0.	0.	0.	0.	0	0
-2.8	0.	0.	0.	0.	0.	0	0
-2.5999999999999996	0.	0.	0.	0.	0.	0	0
-2.4	0.	0.	0.	0.	0.	0	0
-2.1999999999999997	0.	0.	0.	0.	0.	0	0
-2.	0.	0.	0.	0.	0.	0	0
-1.7999999999999998	0.	0.	0.	0.	0.	0	0
-1.5999999999999996	0.	0.	0.	0.	0.	0	0
-1.4	0.	0.	0.	0.	0.	0	0
-1.1999999999999997	0.	0.	0.	0.	0.	0	0
-1.	0.	0.	0.	0.	0.	0	0
-0.7999999999999998	0.	0.	0.	0.	0.	0	0
-0.5999999999999996	0.	0.	0.	0.	0.	0	0
-0.39999999999999947	0.	0.	0.	0.	0.	0	0
-0.1999999999999993	0.	0.	0.	0.	0.	0	0
0.	0.	0.	0.	0.	0.	0	0
0.20000000000000018	-0.00005953540180966681	-0.0005131978320414951	-0.00003633460356097607	-0.00004186626799077612	-0.000030287658333583834	0.22641807360000046	-0.003613286400000009
0.40000000000000036	-0.0008855158442089924	-0.004095120639344034	-0.0005480611364424891	-0.0006307995286389942	-0.0004567379747494142	0.8178941952000014	-0.02715156480000007
0.6000000000000005	-0.0041642116691941325	-0.013722023290506665	-0.0026157690773776924	-0.0030069705882734125	-0.002179810736302241	1.6536987648000026	-0.08591339520000021
0.8000000000000007	-0.01221500044502312	-0.03215324666942455	-0.007784231399321726	-0.008937170218577104	-0.006486866211216619	2.6273316864000043	-0.19055247360000044
1.	-0.027652657619537876	-0.06182418820269572	-0.01787109428134946	-0.02049198788275545	-0.01489259230194097	3.6460800000000004	-0.34752000000000005
1.2000000000000002	-0.05311599995828946	-0.10476101537897195	-0.03480002483259412	-0.039852422736654444	-0.029000003498779695	4.630575513600001	-0.5595070464000003
1.4000000000000004	-0.09105379684967403	-0.1625150159558293	-0.06045774533544252	-0.06914555406479994	-0.05038146501718125	5.514352435200001	-0.8258869248000006
1.6000000000000005	-0.14356039598659684	-0.23611886237033178	-0.09657438920702234	-0.11030698613483447	-0.0804787400833246	6.243405004800005	-1.1431575552000006
1.8000000000000007	-0.2122547682852757	-0.32605987212791	-0.14462601705098263	-0.164970828958959	-0.12052115590319225	6.7757451264	-1.5053838336000014
2.	-0.2981977114995934	-0.43227286679299715	-0.20575570206526028	-0.23438110998783773	-0.17146243299829833	7.080959999999999	-1.90464
2.2	-0.4018428032230508	-0.5541504090869025	-0.2807203289489193	-0.31933325402655016	-0.23393292224732926	7.139769753600001	-2.331452006400001
2.4000000000000004	-0.523017394914363	-0.6905700662173442	-0.36985195929978704	-0.42013227680920284	-0.3082093456029935	6.943585075199997	-2.775239884800002
2.6000000000000005	-0.6609305163226532	-0.839936402870606	-0.4730402683579303	-0.5365753268251394	-0.3941997476137573	6.4940648448	-3.2247601151999996
2.8000000000000007	-0.8142050364059306	-1.000241641235364	-0.5897326019648115	-0.66795455478455	-0.4914435517090201	5.8026737663999945	-3.6685479936000025
3.	-0.980931820699088	-1.1691393452387675	-0.7189513718206291	-0.8130803515488634	-0.5991260584047299	4.890240000000002	-4.095360000000001
3.200000000000001	-1.1587439509745503	-1.3440329920941725	-0.8593281157022361	-0.9703253668402216	-0.7161068360815663	3.786512793600008	-4.494616166399999
3.4000000000000004	-1.3449093431377417	-1.5221782551610188	-1.0091565463920422	-1.13767303773326	-0.8409620162692362	2.5297201152	-4.856842444800003
3.5999999999999996	-1.5364403235946043	-1.700798572526743	-1.1664432831604685	-1.3128190816920853	-0.9720366276656142	1.1661262848000042	-5.174113075200001
3.8000000000000007	-1.7302189109984085	-1.8772134865623362	-1.3290171699343472	-1.4932344894963054	-1.1075139079544967	-0.2504103936000188	-5.4404929536000015
4.	-1.9231367060295421	-2.04897925396337	-1.4945924981015453	-1.6763010738416755	-1.2454953128951687	-1.6588799999999946	-5.6524799999999935
4.200000000000001	-2.1122484221761164	-2.2140131803438856	-1.6609027157056806	-1.8594159895231936	-1.3840835632405069	-2.9915633663999737	-5.8094475263999925
4.4	-2.2949381998651024	-2.3709028902576237	-1.8257936275501778	-2.0401435274906516	-1.521493384610657	-4.174474444799997	-5.9140866048
4.600000000000001	-2.469097938432686	-2.518779083572007	-1.9873930193219294	-2.216373277886067	-1.6561636596076263	-5.127802675200023	-5.972848435199992
4.800000000000001	-2.6333169583423937	-2.6578331628570764	-2.144223706738453	-2.386451113965615	-1.7868549695586233	-5.766355353600034	-5.996386713600007
5.	-2.7870823722408606	-2.7893272581893895	-2.295377623955259	-2.549399582966848	-1.9128146881554038	-6.	-6.
5.200000000000001	-2.930924040425296	-2.9152195375093144	-2.440637945301686	-2.7050387635656716	-2.0338649557939386	-6	-6
5.4	-3.065887879755409	-3.0361755091572955	-2.5802025275580833	-2.8536578452236916	-2.1501687743613864	-6	-6
5.600000000000001	-3.192908893288109	-3.1523887648828595	-2.714295148119039	-2.99557403498746	-2.2619125661923944	-6	-6
5.800000000000001	-3.3127790354535267	-3.2640458146446654	-2.843129440953606	-3.131088147664611	-2.3692746253027335	-6	-6
6.	-3.4261721056966734	-3.37132360344521	-2.9669118921524844	-3.26049061384296	-2.4724265076280534	-6	-6
6.200000000000001	-3.5336641703160163	-3.4743957604806552	-3.085841359900098	-3.384055816671714	-2.5715345130845337	-6	-6
6.4	-3.635750321505526	-3.5734261694916967	-3.2001066403688383	-3.5020480565068004	-2.6667555492014743	-6	-6
6.600000000000001	-3.7328584360211927	-3.6685731490026092	-3.309892542430016	-3.6147179488585817	-2.758243759181292	-6	-6
6.800000000000001	-3.8253604758765123	-3.7599901795136867	-3.4153727726440373	-3.7223060639940777	-2.846144080081373	-6	-6
7.	-3.913581775207879	-3.847821756941772	-3.5167177101773652	-3.825041332626722	-2.9305980079155765	-6	-6
7.200000000000001	-3.997808676997164	-3.9322102023695646	-3.614088556112769	-3.923142718477131	-3.0117405653483464	-6	-6
7.4	-4.0782948174666425	-4.013289339592595	-3.707641341888677	-4.016819348790497	-3.0897010377656517	-6	-6
7.600000000000001	-4.155266302028004	-4.091189193773914	-3.7975262850418483	-4.1062705127843095	-3.1646052785845695	-6	-6
7.800000000000001	-4.228925972507877	-4.166035073861662	-3.8838861327229064	-4.191687243557336	-3.2365718030695554	-6	-6
8.	-4.2994569292162215	-4.237945462452309	-3.9668605312352323	-4.273250934964647	-3.3057170702144716	-6	-6
8.200000000000001	-4.367025441819624	-4.307036942864912	-4.046580761493855	-4.351136074263365	-3.372150745544606	-6	-6
8.4	-4.431783358741819	-4.373418843089582	-4.123175632744925	-4.4255078579556155	-3.4359795999593827	-6	-6
8.600000000000001	-4.49387010496701	-4.437197937521271	-4.196766918858308	-4.4965262727318684	-3.4973058654662803	-6	-6
8.8	-4.5534143418689785	-4.498476505184606	-4.267472737806974	-4.564339796417678	-3.556227105778045	-6	-6
9.	-4.610535349383278	-4.557351754977309	-4.335407073801009	-4.62909497215953	-3.612839078833894	-6	-6
9.200000000000001	-4.665344179942478	-4.61391957464524	-4.400676288038076	-4.690930360004618	-3.6672304886579403	-6	-6
9.4	-4.717944624672156	-4.6682688468477895	-4.463385996802421	-4.749975180054462	-3.7194883364684888	-6	-6
9.600000000000001	-4.768434025038582	-4.720485945516104	-4.5236383687367026	-4.806357592383408	-3.7696984265036053	-6	-6
9.8	-4.816903957155364	-4.770656660540306	-4.581527331858092	-4.860197312497055	-3.8179395960334483	-6	-6
10.	-4.863440811056452	-4.818860484658321	-4.637145616658757	-4.91160733740919	-3.864288182860305	-6	-6
10.200000000000001	-4.9081262832292385	-4.865173089942939	-4.690584488399168	-4.960699567412449	-3.9088201757999377	-6	-6
10.4	-4.951037797415073	-4.909670021908294	-4.741927722186214	-5.007577471315925	-3.951606481353221	-6	-6
10.600000000000001	-4.992248865991913	-4.952423143214466	-4.791256721382144	-5.0523399813547485	-3.992714164637491	-6	-6
10.8	-5.031829402048672	-4.993499053934893	-4.838652409764289	-5.095084605756978	-4.032210147212361	-6	-6
11.	-5.069845990454099	-5.0329639534580535	-4.8841900187314815	-5.13590087716704	-4.070158298455031	-6	-6
11.2	-5.106362124743067	-5.070882508819078	-4.927941067255099	-5.174875485494038	-4.106617774001029	-6	-6
11.400000000000002	-5.141438415430063	-5.107313892081827	-4.969976916951699	-5.212093194834832	-4.141647329016075	-6	-6
11.600000000000001	-5.175132774365979	-5.142316053956564	-5.010365282102144	-5.247631637960187	-4.175304279623729	-6	-6
11.8	-5.207500578939422	-5.175946514817655	-5.04916919487192	-5.281566796502968	-4.207641159300753	-6	-6
12.	-5.238594819256276	-5.208258494338182	-5.086451379010188	-5.313972166704891	-4.238709516252397	-6	-6
12.2	-5.268466230883142	-5.23930275185121	-5.122272647801767	-5.344915244195614	-4.268560378563937	-6	-6
12.400000000000002	-5.297163415291633	-5.269129959714468	-5.1566888545795875	-5.374462597932867	-4.297240801971769	-6	-6
12.600000000000001	-5.324732949771629	-5.297788233246157	-5.189755063423211	-5.402677831142166	-4.324796020177814	-6	-6
12.8	-5.351219488279274	-5.325322226910125	-5.221525550705701	-5.429619767410645	-4.351271129335811	-6	-6
13.	-5.376665854437331	-5.351776351412207	-5.2520501811494436	-5.455346806171873	-4.376708499005632	-6	-6
13.2	-5.4011131277011435	-5.377193927252976	-5.281377293508791	-5.479914445294592	-4.401147908043035	-6	-6
13.400000000000002	-5.42460072353624	-5.401614600379554	-5.309554977650076	-5.503373011650183	-4.42462902202115	-6	-6
13.600000000000001	-5.447166468315324	-5.425077249191348	-5.336628035249166	-5.525772376370714	-4.447189979758194	-6	-6
13.8	-5.46884666952904	-5.447620436759881	-5.362638946795915	-5.547162251968706	-4.468865935107448	-6	-6
14.	-5.4896761818115465	-5.469279795661587	-5.387630167061905	-5.567588377623155	-4.489691698588088	-6	-6
14.200000000000003	-5.509688469204338	-5.490089375761515	-5.411642544286224	-5.587092395662225	-4.509701765475577	-6	-6
14.400000000000002	-5.528915664018656	-5.510083232113825	-5.434712900240751	-5.605715766602054	-4.528927369576675	-6	-6
14.600000000000001	-5.547388622603857	-5.529294023279602	-5.4568775427474385	-5.623499820579786	-4.547398275906005	-6	-6
14.8	-5.565136978285353	-5.547751144305054	-5.478172779628239	-5.640482592493793	-4.565144248138121	-6	-6
15.	-5.582189191700016	-5.565483609447421	-5.498634319084058	-5.656698703497641	-4.582194990372726	-6	-6
15.200000000000003	-5.598572598726444	-5.582520432963945	-5.518293955955967	-5.672182621972563	-4.598578064643187	-6	-6
15.400000000000002	-5.614313456182677	-5.598890275410715	-5.537181947811129	-5.686968709147019	-4.61431840515646	-6	-6
15.600000000000001	-5.629436985442879	-5.614618740819452	-5.555328550273512	-5.701088593475453	-4.629440791140291	-6	-6
15.8	-5.6439674141070375	-5.629729902000678	-5.572764001352303	-5.7145710588584775	-4.643970001822422	-6	-6
16.	-5.657928015842952	-5.644247822588446	-5.589516833053559	-5.727444760817063	-4.6579304111140765	-6	-6
16.200000000000003	-5.671341148507215	-5.658196566151101	-5.60561255800059	-5.739738266836749	-4.671343714085133	-6	-6
16.400000000000002	-5.684228290641618	-5.671599338792883	-5.621076388523586	-5.751477878141269	-4.684230541763541	-6	-6
16.6	-5.696610076432035	-5.684476621817675	-5.635933536952735	-5.762687525309603	-4.696611523703957	-6	-6
16.8	-5.708506329209522	-5.696848372964954	-5.650208951114685	-5.7733910309790835	-4.708507280751936	-6	-6
17.	-5.719936093566431	-5.708734549974201	-5.663925040449324	-5.783612145472484	-4.7199373277153205	-6	-6
17.200000000000003	-5.730917666154898	-5.720155075292194	-5.677102826875597	-5.793372740041691	-4.73091906978771	-6	-6
17.400000000000002	-5.741468625229977	-5.731128449222568	-5.6897633201384625	-5.802692710593762	-4.741469681820153	-6	-6
17.6	-5.751605858995048	-5.741671340421082	-5.701927527933877	-5.811591862298594	-4.7516063386637	-6	-6
17.8	-5.761345592803931	-5.751800301368545	-5.713615541927851	-5.820089940895895	-4.761346069789498	-6	-6
18.	-5.770703415270022	-5.761531884545764	-5.724845200701711	-5.828205133707939	-4.770704235273745	-6	-6
18.200000000000003	-5.77969430333032	-5.770882464954931	-5.735634011722104	-5.8359539820050035	-4.779695148172901	-6	-6
18.400000000000002	-5.788332646308946	-5.779866711037196	-5.745999482455677	-5.843352950814624	-4.788333106990856	-6	-6
18.6	-5.7966322690228544	-5.788498358834947	-5.7559590129611715	-5.8504184563510995	-4.796632410115687	-6	-6
18.8	-5.80460645396972	-5.796791136379455	-5.765528412798122	-5.857165622616273	-4.804606837534935	-6	-6
19.	-5.8122679626361515	-5.80475877170199	-5.774722298200036	-5.863608201933878	-4.812268586114236	-6	-6
19.200000000000003	-5.819629055962512	-5.812414545293055	-5.783555258398057	-5.869759882531265	-4.819629559911579	-6	-6
19.400000000000002	-5.826701513998831	-5.81977017367741	-5.79204188262333	-5.875634322048374	-4.826701662984955	-6	-6
19.6	-5.833496654784733	-5.826837042590029	-5.80019629394034	-5.881244146708425	-4.833496756259125	-6	-6
19.8	-5.840025352484725	-5.833626537771953	-5.808030992623163	-5.886600727574369	-4.8400257287976025	-6	-6
20.	-5.846298054808751	-5.840150029340672	-5.815558135965524	-5.891715359831725	-4.846298527923481	-6	-6
20.200000000000003	-5.852324799746922	-5.8464181168848555	-5.822789881263374	-5.896599337885442	-4.852325064119833	-6	-6
20.400000000000002	-5.858115231645548	-5.852440321000412	-5.829738347091181	-5.901263442385444	-4.8581152478697325	-6	-6
20.6	-5.863678616650976	-5.858226084669607	-5.836414690180355	-5.905717126153974	-4.863678769440527	-6	-6
20.8	-5.869023857546241	-5.863784850874711	-5.842829083863626	-5.909969636594735	-4.8690242159278085	-6	-6
21.	-5.874159508004579	-5.8691259741070185	-5.848991658912567	-5.914030221111432	-4.874159837925077	-6	-6
21.200000000000003	-5.879093786283091	-5.874257858555347	-5.854912546098748	-5.917907976569972	-4.87909388622234	-6	-6
21.400000000000002	-5.883834588378594	-5.879188342549493	-5.8606016860094226	-5.921610929061069	-4.88383460612544	-6	-6
21.6	-5.888389500666725	-5.883925257820517	-5.8660678747288735	-5.925146650916713	-4.88838975762156	-6	-6
21.8	-5.892765812045205	-5.888476436099476	-5.87131948265415	-5.92852271342999	-4.8927662418666245	-6	-6
22.	-5.896970525600126	-5.892849500339487	-5.876364879481786	-5.931746662923541	-4.896970872138943	-6	-6
22.200000000000003	-5.901010369814628	-5.89705115662561	-5.881212434908313	-5.934825400497879	-4.901010461716822	-6	-6
22.400000000000002	-5.904891809337727	-5.901087859642071	-5.885870308356122	-5.937765154963824	-4.90489181522062	-6	-6
22.6	-5.908621055330443	-5.904966064068955	-5.890345646069643	-5.940572125169067	-4.9086212584121895	-6	-6
22.8	-5.912204075406432	-5.908692224586348	-5.894645300025468	-5.943252509533507	-4.912204421453504	-6	-6
23.	-5.915646603182136	-5.912272587111831	-5.898776122515131	-5.945812224621494	-4.915646882393863	-6	-6
23.200000000000003	-5.918954147452814	-5.915712612986085	-5.902744965830168	-5.948256458307287	-4.918954219282565	-6	-6
23.400000000000002	-5.922132001008281	-5.919017586629396	-5.9065585102359455	-5.950590285684165	-4.922132003089763	-6	-6
23.6	-5.925185249103167	-5.922192792516091	-5.9102226067635435	-5.952818781845406	-4.925185412956572	-6	-6
23.8	-5.928118777594815	-5.925243515120496	-5.913742865458144	-5.954946939255925	-4.9281190585982975	-6	-6
24.	-5.930937280761968	-5.928174868114692	-5.917124896621075	-5.9569791627232505	-4.930937507032481	-6	-6
24.200000000000003	-5.933645268817035	-5.930991322999403	-5.920374310553666	-5.958919608064179	-4.933645325276664	-6	-6
24.400000000000002	-5.936247075123552	-5.933697206380073	-5.92349657662229	-5.960772430526734	-4.936247074545082	-6	-6
24.6	-5.938746863130705	-5.93629684490625	-5.926496485150352	-5.962541771654559	-4.9387469951066265	-6	-6
24.8	-5.941148633035962	-5.938794565227484	-5.929378629253372	-5.96423141885692	-4.941148861040868	-6	-6
25.	-5.9434562281862435	-5.941194554071364	-5.932147602258102	-5.965844790536843	-4.94345641150505	-6	-6
25.200000000000003	-5.945673341228324	-5.9435004723278055	-5.934807997491292	-5.967385288649469	-4.945673385656416	-6	-6
25.400000000000002	-5.947803520017889	-5.945715862318485	-5.937364292931911	-5.968856314915253	-4.947803517904933	-6	-6
25.6	-5.949850173296929	-5.947844266401311	-5.93982041058508	-5.970261116397739	-4.949850279940221	-6	-6
25.8	-5.951816576148579	-5.94988922693419	-5.942180110902616	-5.971602540297192	-4.951816761687359	-6	-6
26.	-5.953705875237897	-5.951854171751232	-5.9444471545083015	-5.972883371920629	-4.953706024450431	-6	-6
26.200000000000003	-5.955521093847324	-5.953742098143337	-5.946625302025916	-5.974106396575067	-4.955521129533522	-6	-6
26.400000000000002	-5.95726513671455	-5.9555559062686685	-5.948718219657092	-5.975274354205291	-4.9572651343543335	-6	-6
26.6	-5.958940794680795	-5.9572984963149755	-5.950729118515147	-5.976389662195606	-4.958940881274884	-6	-6
26.8	-5.960550749156759	-5.958972768470006	-5.952661077485107	-5.977454601290211	-4.960550900173373	-6	-6
27.	-5.962097576413427	-5.960581529170845	-5.954517175592874	-5.978471451922147	-4.962097697503775	-6	-6
27.200000000000003	-5.963583751704735	-5.962127232428485	-5.956300491864345	-5.979442487006301	-4.963583779720068	-6	-6
27.4	-5.965011653228446	-5.9636122527522675	-5.958014027973976	-5.980369785130039	-4.965011650091318	-6	-6
27.6	-5.966383565931804	-5.965038964675763	-5.959660412890545	-5.9812552223540685	-4.966383635734517	-6	-6
27.800000000000004	-5.9677016851680555	-5.9664097427325435	-5.961242167334829	-5.982100665707543	-4.967701807884961	-6	-6
28.	-5.968968120209281	-5.967726884661754	-5.962761812143471	-5.982907982090774	-4.968968218607977	-6	-6
28.200000000000003	-5.970184897621878	-5.968992399589282	-5.964221868153114	-5.983678953523431	-4.970184919968898	-6	-6
28.4	-5.9713539645093565	-5.970208231558536	-5.9656247817784305	-5.984415142588025	-4.971353959727777	-6	-6
28.6	-5.972477191628226	-5.971376324632806	-5.9669727012009455	-5.985118077906002	-4.972477222675745	-6	-6
28.800000000000004	-5.973556376381602	-5.972498622875382	-5.968267712663281	-5.985789288098809	-4.973556420397605	-6	-6
29.	-5.974593245695361	-5.973576977880221	-5.9695119027802415	-5.986430265525935	-4.974593261220324	-6	-6
29.200000000000003	-5.97558945878163	-5.974613040843372	-5.970707351668556	-5.987042331426558	-4.975589453209169	-6	-6
29.4	-5.976546609793952	-5.9756084674482075	-5.971855978492211	-5.987626777688443	-4.9765466322194465	-6	-6
29.6	-5.977466230378154	-5.976564882358345	-5.972959537772722	-5.988184877799033	-4.977466268473381	-6	-6
29.800000000000004	-5.978349792123419	-5.977483786576065	-5.974019776863105	-5.988717799432514	-4.978349809475085	-6	-6
30.	-5.979198708917027	-5.978366650528134	-5.975038443116377	-5.989226675202068	-4.979198702728669	-6	-6

==> data/data_b.dat <==
-5.	0.	0.	0.	0.	0.	0	0
-4.8	0.	0.	0.	0.	0.	0	0
-4.6	0.	0.	0.	0.	0.	0	0
-4.4	0.	0.	0.	0.	0.	0	0
-4.2	0.	0.	0.	0.	0.	0	0
-4.	0.	0.	0.	0.	0.	0	0
-3.8	0.	0.	0.	0.	0.	0	0
-3.5999999999999996	0.	0.	0.	0.	0.	0	0
-3.4	0.	0.	0.	0.	0.	0	0
-3.2	0.	0.	0.	0.	0.	0	0
-3.	0.	0.	0.	0.	0.	0	0
-2.8	0.	0.	0.	0.	0.	0	0
-2.5999999999999996	0.	0.	0.	0.	0.	0	0
-2.4	0.	0.	0.	0.	0.	0	0
-2.1999999999999997	0.	0.	0.	0.	0.	0	0
-2.	0.	0.	0.	0.	0.	0	0
-1.7999999999999998	0.	0.	0.	0.	0.	0	0
-1.5999999999999996	0.	0.	0.	0.	0.	0	0
-1.4	0.	0.	0.	0.	0.	0	0
-1.1999999999999997	0.	0.	0.	0.	0.	0	0
-1.	0.	0.	0.	0.	0.	0	0
-0.7999999999999998	0.	0.	0.	0.	0.	0	0
-0.5999999999999996	0.	0.	0.	0.	0.	0	0
-0.39999999999999947	0.	0.	0.	0.	0.	0	0
-0.1999999999999993	0.	0.	0.	0.	0.	0	0
0.	0.	0.	0.	0.	0.	0	0
0.20000000000000018	-0.000035343207974623875	-0.0004890104661549826	-0.000012139681517727206	-0.000020099173256779077	-6.0858877338776726e-6	0.0518797312000001	-0.001204428800000003
0.40000000000000036	-0.0005201495850389175	-0.003729857538448427	-0.00018271686493234756	-0.0003012639450226096	-0.0000913738406131152	0.1859600384000003	-0.009050521600000022
0.6000000000000005	-0.0024203846309233164	-0.011978287743138822	-0.0008719288541496054	-0.0014300597746229214	-0.000435972816537032	0.37281116160000055	-0.02863779840000007
0.8000000000000007	-0.007025532121319731	-0.026963826196043202	-0.002594763158366724	-0.004232731031191916	-0.0012973950674630126	0.5867634688000009	-0.06351749120000015
1.	-0.015738622022262314	-0.04991028901742835	-0.005957048753895451	-0.009664833786671836	-0.0029785367561882673	0.80576	-0.11584000000000001
1.2000000000000002	-0.029916038874743353	-0.08156120484417706	-0.011600058572654753	-0.01871736569710249	-0.0058000178328675095	1.0112090112000003	-0.1865023488000001
1.4000000000000004	-0.05074867554152095	-0.12220980391121225	-0.020152606152640376	-0.0323381925067613	-0.010076355176516404	1.1878365184000002	-0.2752956416000002
1.6000000000000005	-0.07917750315597932	-0.17173604453494704	-0.03219151301398794	-0.05136895811992366	-0.016095765352150675	1.3235388416000011	-0.3810525184000002
1.8000000000000007	-0.11583786198365453	-0.22964303800427252	-0.04820857800294407	-0.07649393646521066	-0.024104252670232376	1.4092351488	-0.5017946112000005
2.	-0.16102778898438178	-0.295103085142771	-0.06858499825196358	-0.10820417026983735	-0.03429255032052812	1.43872	-0.63488
2.2	-0.2146965264984555	-0.3670052841718368	-0.09357332161734878	-0.14676965685433724	-0.04678668238391149	1.4085158912000002	-0.7771506688000003
2.4000000000000004	-0.27645003571207327	-0.4440034224383495	-0.1232837470780895	-0.19222749362863237	-0.06164195439465778	1.3177257983999988	-0.9250799616000007
2.6000000000000005	-0.3455708954364665	-0.5245759769490211	-0.1576798277571783	-0.24437675133804576	-0.07884028824665008	1.1678857215999996	-1.0749200384
2.8000000000000007	-0.42105042341005117	-0.6070861614197638	-0.1965773616661032	-0.3027845995253165	-0.09828896440338089	0.9628172287999988	-1.2228493312000008
3.	-0.5016312319385545	-0.6898373696997822	-0.23965042930474384	-0.36680126276563385	-0.11982529317121873	0.7084800000000002	-1.3651200000000006
3.200000000000001	-0.5858587370731276	-0.7711466724291373	-0.28644280535501343	-0.43558343104171654	-0.14322132917483144	0.4128243712000019	-1.4982053887999998
3.4000000000000004	-0.6721403928491192	-0.8494095905921626	-0.3363846803803886	-0.5081261095297332	-0.16819227978066498	0.08564387839999954	-1.6189474816000011
3.5999999999999996	-0.7588116293238794	-0.9231676592703562	-0.38881448719182177	-0.5833008573635091	-0.19440725371183193	-0.26157219839999923	-1.7247043584000004
3.8000000000000007	-0.8442076434122999	-0.991198902755855	-0.44300564757269456	-0.6599035418436914	-0.22150283406422147	-0.6157862912000045	-1.8134976512000005
4.	-0.9267403314990833	-1.0525827922734512	-0.498197345650897	-0.7367044959945829	-0.24909899501195726	-0.9625599999999981	-1.8841599999999978
4.200000000000001	-1.0049797679727144	-1.1067700948079264	-0.5536339920963872	-0.8125108466435965	-0.27681702653853646	-1.2862015487999932	-1.9364825087999975
4.4	-1.077739728654067	-1.1536893312615197	-0.6085960604312821	-0.8862260671768319	-0.3042995314598369	-1.5699132415999992	-1.9713622015999999
4.600000000000001	-1.144166836248056	-1.1938564691795683	-0.6624655648543147	-0.9569204593384135	-0.33123191091080645	-1.7959389184000045	-1.9909494783999975
4.800000000000001	-1.2038329694315673	-1.2283406230248934	-0.7147420099497805	-1.0239166607705374	-0.35736934965825473	-1.9457114112000085	-1.9987955712000023
5.	-1.256830630463872	-1.2590755275895464	-0.765125887350334	-1.08684818482703	-0.38256294775729616	-2.	-2.
5.200000000000001	-1.3038320842908089	-1.2881275945503303	-0.8135459943816445	-1.1457400991844169	-0.4067730010723681	-2	-2
5.4	-1.3457528683809925	-1.3160405100316002	-0.8600675213485438	-1.2008338953486042	-0.430033764856684	-2	-2
5.600000000000001	-1.3833790970527002	-1.3428589441315801	-0.9047649131572018	-1.2523745744557384	-0.45238246055656706	-2	-2
5.800000000000001	-1.4173596740083836	-1.3686258127244748	-0.9477098802884953	-1.3005913221004979	-0.47385485102901914	-2	-2
6.	-1.4482309570646335	-1.393382348904652	-0.9889708037970222	-1.345698320531006	-0.49448534204393524	-2	-2
6.200000000000001	-1.476436960054829	-1.4171681832134124	-1.0286136316993797	-1.38789604914259	-0.5143069959491086	-2	-2
6.4	-1.5023459005590736	-1.4400215754288122	-1.0667024748288396	-1.4273726864416572	-0.5333511487152406	-2	-2
6.600000000000001	-1.5262637555442558	-1.4619785463057122	-1.1032974121591577	-1.4643029884074164	-0.5516487615890837	-2	-2
6.800000000000001	-1.5484453669938694	-1.4830745586182246	-1.138457697303903	-1.4988517820552216	-0.5692289375647354	-2	-2
7.	-1.569103541356368	-1.5033436979921129	-1.1722393242847726	-1.531172376634653	-0.5861195694210466	-2	-2
7.200000000000001	-1.5884165061994322	-1.5228177585957208	-1.2046961040644946	-1.5614083561802756	-0.6023481654707474	-2	-2
7.4	-1.6065340215971862	-1.5415282834692394	-1.2358806143925654	-1.5896946040400088	-0.6179403185189907	-2	-2
7.600000000000001	-1.6235823898551793	-1.5595053872086337	-1.2658420380788726	-1.6161563287786018	-0.6329209934845076	-2	-2
7.800000000000001	-1.639668563029681	-1.5767773057043744	-1.2946288088211912	-1.6409116063847975	-0.6473144886701143	-2	-2
8.	-1.6548835115519607	-1.5933720883783908	-1.3222868919665511	-1.6640704520428187	-0.6611434281861115	-2	-2
8.200000000000001	-1.6693049876740949	-1.6093163314515553	-1.3488602408024135	-1.6857355445128583	-0.6744301518968407	-2	-2
8.4	-1.682999793222884	-1.6246351276969029	-1.3743919551552006	-1.7060033762243745	-0.6871960209778989	-2	-2
8.600000000000001	-1.6960256413102452	-1.6393534120155282	-1.3989223161602764	-1.7249641849563446	-0.6994611509125965	-2	-2
8.8	-1.7084326854060605	-1.653494670217874	-1.42249090108857	-1.7427019567293447	-0.7112454785679443	-2	-2
9.	-1.7202647758809186	-1.6670812110557773	-1.4451354452512992	-1.759296029849733	-0.7225677525821611	-2	-2
9.200000000000001	-1.7315604932379887	-1.6801351867994048	-1.4668918571241039	-1.7748195854051088	-0.7334459341563961	-2	-2
9.4	-1.7423539983384095	-1.6926773397304407	-1.487795608892803	-1.7893423306355454	-0.7438977396038281	-2	-2
9.600000000000001	-1.75267573262576	-1.704727512784966	-1.5078795688748097	-1.8029280904103315	-0.7539396537610263	-2	-2
9.8	-1.7625529953783772	-1.7163053741994354	-1.5271755786865213	-1.8156380388125826	-0.7635877547922318	-2	-2
10.	-1.772010420125672	-1.7274292481861646	-1.5457153314777732	-1.8275279192934448	-0.7728577826330401	-2	-2
10.200000000000001	-1.7810703683576972	-1.7381167902384396	-1.5635283423271547	-1.8386513308262673	-0.7817641981245608	-2	-2
10.4	-1.7897532553769833	-1.7483855216312911	-1.5806424757147086	-1.8490570486542288	-0.7903211832999768	-2	-2
10.600000000000001	-1.798077820455525	-1.758251630962685	-1.5970855487846773	-1.858791942472793	-0.7985428392784963	-2	-2
10.8	-1.806061351260466	-1.7677305877943694	-1.6128843102555135	-1.8678987763633847	-0.8064422212734679	-2	-2
11.	-1.8137198707111064	-1.7768378554733555	-1.6280633342821418	-1.8764185645486084	-0.8140316603810696	-2	-2
11.2	-1.821068292955257	-1.785588353575008	-1.6426469328814381	-1.8843887793686251	-0.821323473193923	-2	-2
11.400000000000002	-1.8281205539453655	-1.793995626682569	-1.6566590940267527	-1.8918446528508333	-0.8283296046108972	-2	-2
11.600000000000001	-1.8348897211060122	-1.802073007381732	-1.6701218131129418	-1.8988201551104398	-0.835060938190492	-2	-2
11.8	-1.8413880857746323	-1.8098338011899293	-1.6830563338140594	-1.9053454517963437	-0.8415281707761377	-2	-2
12.	-1.8476272414341386	-1.8172904934688119	-1.695483847907067	-1.9114499299085754	-0.8477419516675271	-2	-2
12.2	-1.8536181502129883	-1.8244546293501542	-1.707424285313953	-1.917160962665743	-0.8537121805146185	-2	-2
12.400000000000002	-1.8593711996834632	-1.8313377029989943	-1.718896267118864	-1.9225033296680931	-0.8594481632070449	-2	-2
12.600000000000001	-1.8648962516245229	-1.83795110276747	-1.7299183539596108	-1.9275013959483132	-0.8649591896237298	-2	-2
12.8	-1.8702026841171868	-1.8443052534710676	-1.7405085717993956	-1.9321771109605759	-0.8702543053369495	-2	-2
13.	-1.875299428095916	-1.850410068871169	-1.7506834106059415	-1.9365510618504864	-0.8753417450585832	-2	-2
13.2	-1.8801949992790918	-1.8562754582750027	-1.7604590883357596	-1.9406432110074607	-0.8802295768669886	-2	-2
13.400000000000002	-1.8848975262376635	-1.8619110832039287	-1.7698516859322573	-1.9444712712765604	-0.8849258415340109	-2	-2
13.600000000000001	-1.889414775226429	-1.8673256939788996	-1.7788760397704346	-1.9480524239261594	-0.8894380461509047	-2	-2
13.8	-1.893754172292236	-1.8725278336666749	-1.787546326533298	-1.951402789498919	-0.8937732147763073	-2	-2
14.	-1.8979228230830107	-1.8775260390644368	-1.7958767028173988	-1.9545368788738207	-0.897938354294873	-2	-2
14.200000000000003	-1.9019275307073609	-1.882328420709248	-1.8038806241462622	-1.9574689602716	-0.9019403125070518	-2	-2
14.400000000000002	-1.9057748119337818	-1.8869424047738599	-1.8115705481697333	-1.960211961930679	-0.9057853221015397	-2	-2
14.600000000000001	-1.9094709119686524	-1.89137535635697	-1.818958856990294	-1.9627779203407443	-0.9094794683764171	-2	-2
14.8	-1.9130218180111442	-1.895634602189977	-1.8260578185733993	-1.9651785587379038	-0.9130288333360266	-2	-2
15.	-1.9164332717497532	-1.8997269150218774	-1.8328784926540254	-1.9674242861457822	-0.9164391613826225	-2	-2
15.200000000000003	-1.9197107809374134	-1.903658654136381	-1.8394314064168562	-1.969525148394739	-0.9197156799320113	-2	-2
15.400000000000002	-1.9228596301595484	-1.907436169138634	-1.8457270867738336	-1.9714906636387557	-0.9228635768650388	-2	-2
15.600000000000001	-1.9258848908907102	-1.911065746887307	-1.8517760562517587	-1.9733292777588651	-0.9258880400625512	-2	-2
15.8	-1.928791430920142	-1.9145530643655693	-1.8575882550571194	-1.975049300997354	-0.928794097256792	-2	-2
16.	-1.9315839232139225	-1.917903492255967	-1.863172505103419	-1.9766585288412943	-0.9315862109957924	-2	-2
16.200000000000003	-1.9342668542708918	-1.9211223998550113	-1.8685375058125884	-1.9781638588292785	-0.9342687223333074	-2	-2
16.400000000000002	-1.9368445320210326	-1.9242151546884732	-1.8736919566065602	-1.9795720948364814	-0.9368459723243352	-2	-2
16.6	-1.939321093307738	-1.9271868427532008	-1.8786445286795224	-1.9808896192730627	-0.9393222788454736	-2	-2
16.8	-1.941700510989616	-1.9300419831632294	-1.883403178525767	-1.9821220793278747	-0.9417015821646996	-2	-2
17.	-1.9439866006925042	-1.9327850290383797	-1.8879751272223284	-1.983275045499351	-0.9439875212392117	-2	-2
17.200000000000003	-1.9461830272383593	-1.9354204334984726	-1.8923675639521678	-1.98435374325589	-0.9461837271692888	-2	-2
17.400000000000002	-1.948293310774276	-1.9379526286149085	-1.8965876778982453	-1.9853627961720535	-0.9482938309586086	-2	-2
17.6	-1.9503208326220138	-1.9403856545322573	-1.9006425814093866	-1.9863067650367512	-0.9503213255387231	-2	-2
17.8	-1.9522688408661495	-1.942723213096578	-1.9045386350673157	-1.9871899281116825	-0.9522693142758366	-2	-2
18.	-1.954140455696866	-1.9449689958359553	-1.908281783708549	-1.9880160708244026	-0.9541408341457915	-2	-2
18.200000000000003	-1.9559386745217833	-1.947126694278474	-1.9118779684889626	-1.9887889271983463	-0.9559389221244301	-2	-2
18.400000000000002	-1.9576663768597422	-1.9491999324775493	-1.9153331305644319	-1.9895119999756623	-0.9576665923342814	-2	-2
18.6	-1.9593263290283287	-1.9511919220189673	-1.9186530629312113	-1.9901883884202982	-0.959326575998873	-2	-2
18.8	-1.9609211886357982	-1.9531057227549995	-1.9218428695028582	-1.9908211497056927	-0.960921416662131	-2	-2
19.	-1.9624535088872141	-1.954944394505582	-1.9249074598216473	-1.9914131516308031	-0.9624536547711414	-2	-2
19.200000000000003	-1.9639257427138495	-1.9567109967439758	-1.9278517435839837	-1.991966931658367	-0.9639258303849928	-2	-2
19.400000000000002	-1.9653402467341876	-1.9584084495123055	-1.9306806297755594	-1.9924849927962158	-0.9653403688071305	-2	-2
19.6	-1.9666992850543337	-1.960039337427821	-1.9333987936550878	-1.992969683004305	-0.9666994310313678	-2	-2
19.8	-1.9680050329150638	-1.9616061972350007	-1.936010367155638	-1.9934230797704742	-0.9680051418816217	-2	-2
20.	-1.9692595801923094	-1.9631115656783227	-1.9385194076721064	-1.9938472330172206	-0.9692596261818093	-2	-2
20.200000000000003	-1.9704649347574983	-1.964557971487117	-1.9409299725993898	-1.9942440738474483	-0.9704649868963454	-2	-2
20.400000000000002	-1.971623025703738	-1.9659477386387347	-1.9432461110540622	-1.994615289660268	-0.9716231173085028	-2	-2
20.6	-1.9727357064435693	-1.9672829791400552	-1.9454715699153227	-1.9949625380422877	-0.9727357959253148	-2	-2
20.8	-1.9738047576836484	-1.9685657956702218	-1.9476097240804615	-1.9952874356268577	-0.9738048002248428	-2	-2
21.	-1.9748318902814717	-1.9697982909083775	-1.9496639265551174	-1.9955913769542584	-0.9748319068977571	-2	-2
21.200000000000003	-1.9758187479890428	-1.9709825375519205	-1.9516375303449283	-1.9958756831595341	-0.9758187986296584	-2	-2
21.400000000000002	-1.97676691008807	-1.9721203810603383	-1.9535338619459168	-1.996141669982172	-0.9767669812663619	-2	-2
21.6	-1.9776778939211044	-1.973213565060564	-1.9553559163533705	-1.9963905245827331	-0.9776779416187301	-2	-2
21.8	-1.9785531573228892	-1.9742638328391504	-1.9571064680453762	-1.9966233050794147	-0.9785531664976256	-2	-2
22.	-1.979394100955837	-1.9752729276530967	-1.9587882879272729	-1.9968410641043453	-0.9793941270627743	-2	-2
22.200000000000003	-1.9802020705535772	-1.9762425253412477	-1.960404146904399	-1.997044807957078	-0.9802021412288922	-2	-2
22.400000000000002	-1.980978359076207	-1.977174105504191	-1.9619567653911099	-1.9972354020789587	-0.9809784406316148	-2	-2
22.6	-1.9817242087807356	-1.9780691133243864	-1.9634485459274282	-1.9974136856488132	-0.9817242559649269	-2	-2
22.8	-1.982440813210199	-1.9789289939842931	-1.9648817682567579	-1.9975804884657509	-0.9824408179228135	-2	-2
23.	-1.9831293191045065	-1.9797551904449062	-1.9662587118846029	-1.9977365402156273	-0.9831293375840544	-2	-2
23.200000000000003	-1.983790828236336	-1.980549044444343	-1.9675816563164674	-1.997882510626503	-0.9837908836626525	-2	-2
23.400000000000002	-1.9844263991747815	-1.981311757085515	-1.9688528326716925	-1.998019068116486	-0.9844264638881989	-2	-2
23.6	-1.9850370489799003	-1.9820445191074427	-1.9700741994720876	-1.9981468344219486	-0.9850370858698599	-2	-2
23.8	-1.985623754830632	-1.9827485212491471	-1.9712476229008635	-1.9982663507067093	-0.985623757216802	-2	-2
24.	-1.9861874555888337	-1.9834249515689653	-1.9723749692056287	-1.99837815026475	-0.986187469478631	-2	-2
24.200000000000003	-1.986729053302005	-1.9840749042037205	-1.9734581046339916	-1.9984827535464913	-0.9867290976426265	-2	-2
24.400000000000002	-1.9872494146469477	-1.9846993604106362	-1.9744988558447314	-1.9985806099168308	-0.9872494667624983	-2	-2
24.6	-1.987749372316854	-1.985299295121215	-1.9754988263814088	-1.9986721445818465	-0.9877494017932752	-2	-2
24.8	-1.988229726353973	-1.9858756832669597	-1.9764595441742139	-1.9987577814659436	-0.988229727689986	-2	-2
25.	-1.9886912454299301	-1.9864294975824353	-1.9773825372052953	-1.9988379047125364	-0.9886912562603769	-2	-2
25.200000000000003	-1.989134668075928	-1.9869616338637865	-1.978269333456802	-1.9989128518769708	-0.9891347038873779	-2	-2
25.400000000000002	-1.9895607038646081	-1.9874728954665601	-1.9791214284797702	-1.9989829578711797	-0.9895607460752511	-2	-2
25.6	-1.9899700345456075	-1.9879640805696164	-1.979940135121175	-1.9990485524474415	-0.9899700582474683	-2	-2
25.8	-1.9903633151365643	-1.988435987351816	-1.9807267043422796	-1.999109919974905	-0.9903633158275013	-2	-2
26.	-1.9907411749713118	-1.9888894121958207	-1.9814823871475657	-1.9991673215583818	-0.9907411834727263	-2	-2
26.200000000000003	-1.9911042187070236	-1.9893250885301093	-1.9822084345415156	-1.9992210181334522	-0.9911042477036903	-2	-2
26.400000000000002	-1.9914530272917899	-1.9897436741038828	-1.9829060709845443	-1.9992712610042107	-0.9914530615708004	-2	-2
26.6	-1.9917881588943047	-1.9901458224229822	-1.9835763713515326	-1.999318262849803	-0.9917881780584124	-2	-2
26.8	-1.9921101497970843	-1.9905321869932484	-1.984220359828436	-1.9993622268539668	-0.9921101501508819	-2	-2
27.	-1.9924195152546316	-1.990903419848133	-1.984839060636156	-1.9994033560943034	-0.992419522020297	-2	-2
27.200000000000003	-1.9927167503179788	-1.9912601214572503	-1.9854334979955939	-1.9994418394606903	-0.9927167738732651	-2	-2
27.4	-1.9930023306268836	-1.991602830337135	-1.9860046743975919	-1.9994778382765062	-0.9930023585119576	-2	-2
27.6	-1.9932767131709657	-1.991932081534972	-1.9865534698834537	-1.9995115107547963	-0.9932767286842912	-2	-2
27.800000000000004	-1.9935403370210074	-1.992248410097946	-1.9870807230042333	-1.9995430143921067	-0.9935403371381827	-2	-2
28.	-1.993793624031536	-1.9925523498683582	-1.9875872723396593	-1.9995724898902876	-0.9937936294048978	-2	-2
28.200000000000003	-1.9940369795159296	-1.9928443924744657	-1.9880739564694603	-1.9996000612115192	-0.9940369986414735	-2	-2
28.4	-1.9942707928949557	-1.993124978810141	-1.9885415927113588	-1.999625851616099	-0.994270815571265	-2	-2
28.6	-1.9944954383199844	-1.9933945469261944	-1.9889908994075218	-1.9996499824486071	-0.9944954508733916	-2	-2
28.800000000000004	-1.9947112752716862	-1.9936535348734368	-1.9894225707896085	-1.9996725582868498	-0.9947112752269728	-2	-2
29.	-1.9949186491352788	-1.9939023784554541	-1.989837301307564	-1.999693675157175	-0.9949186496185494	-2	-2
29.200000000000003	-1.9951178917532206	-1.994141471294535	-1.9902357835929139	-1.9997134290255991	-0.9951178930683895	-2	-2
29.4	-1.9953093219562494	-1.994371185978351	-1.9906186588930748	-1.9997319109085838	-0.9953093213890178	-2	-2
29.6	-1.995493246073551	-1.9945918956272826	-1.9909865121344892	-1.9997492004594237	-0.9954932468716203	-2	-2
29.800000000000004	-1.9956699584229836	-1.994803950931901	-1.9913399254697888	-1.9997653755406828	-0.9956699593690228	-2	-2
30.	-1.995839741782012	-1.9950076893599173	-1.9916794810516052	-1.9997805070941257	-0.9958397410646344	-2	-2

==> data/data_c.dat <==
-5.	0.	0.	0.	0.	0.	0	0
-4.8	0.	0.	0.	0.	0.	0	0
-4.6	0.	0.	0.	0.	0.	0	0
-4.4	0.	0.	0.	0.	0.	0	0
-4.2	0.	0.	0.	0.	0.	0	0
-4.	0.	0.	0.	0.	0.	0	0
-3.8	0.	0.	0.	0.	0.	0	0
-3.5999999999999996	0.	0.	0.	0.	0.	0	0
-3.4	0.	0.	0.	0.	0.	0	0
-3.2	0.	0.	0.	0.	0.	0	0
-3.	0.	0.	0.	0.	0.	0	0
-2.8	0.	0.	0.	0.	0.	0	0
-2.5999999999999996	0.	0.	0.	0.	0.	0	0
-2.4	0.	0.	0.	0.	0.	0	0
-2.1999999999999997	0.	0.	0.	0.	0.	0	0
-2.	0.	0.	0.	0.	0.	0	0
-1.7999999999999998	0.	0.	0.	0.	0.	0	0
-1.5999999999999996	0.	0.	0.	0.	0.	0	0
-1.4	0.	0.	0.	0.	0.	0	0
-1.1999999999999997	0.	0.	0.	0.	0.	0	0
-1.	0.	0.	0.	0.	0.	0	0
-0.7999999999999998	0.	0.	0.	0.	0.	0	0
-0.5999999999999996	0.	0.	0.	0.	0.	0	0
-0.39999999999999947	0.	0.	0.	0.	0.	0	0
-0.1999999999999993	0.	0.	0.	0.	0.	0	0
0.	0.	0.	0.	0.	0.	0	0
0.20000000000000018	-0.00015252384603807646	-0.0024209417475266008	-0.00003633460356097607	-0.00010714978124554758	-6.0858877338776726e-6	0.08486031360000017	-0.003613286400000009
0.40000000000000036	-0.0022353816660245123	-0.018283761544773607	-0.0005480611364424891	-0.0015926035494543708	-0.0000913738406131152	0.29786603520000043	-0.02715156480000007
0.6000000000000005	-0.010358096116345769	-0.058149247687988015	-0.0026157690773776924	-0.007481752061664632	-0.000435972816537032	0.5831682048000009	-0.08591339520000021
0.8000000000000007	-0.029938192282895276	-0.1296302268369851	-0.007784231399321726	-0.02191574685027826	-0.0012973950674630126	0.8932491264000013	-0.19055247360000044
1.	-0.06677907451403602	-0.23763777487290433	-0.01787109428134946	-0.049525667792765134	-0.0029785367561882673	1.18848	-0.34752000000000005
1.2000000000000002	-0.1263802332901707	-0.3846057997215013	-0.03480002483259412	-0.09492735279609896	-0.0058000178328675095	1.4366785536000002	-0.5595070464000003
1.4000000000000004	-0.21343825639945174	-0.5707438613430887	-0.06045774533544252	-0.16232364151909004	-0.010076355176516404	1.6126666751999998	-0.8258869248000006
1.6000000000000005	-0.331504622949279	-0.7943002675025823	-0.09657438920702234	-0.2552012675880901	-0.016095765352150675	1.6978280448000018	-1.1431575552000006
1.8000000000000007	-0.48277240361665147	-1.0517991270730307	-0.14462601705098263	-0.37611145536526425	-0.024104252670232376	1.6796657663999992	-1.5053838336000014
2.	-0.6679690224066972	-1.3383451215932647	-0.20575570206526028	-0.526527838472344	-0.03429255032052812	1.5513600000000003	-1.90464
2.2	-0.8863363557676822	-1.6478745630242837	-0.2807203289489193	-0.7067677497625013	-0.04678668238391149	1.3113255936000003	-2.331452006400001
2.4000000000000004	-1.1356828193580766	-1.9734440499548274	-0.36985195929978704	-0.9159723466911609	-0.06164195439465778	0.9627697151999977	-2.775239884800002
2.6000000000000005	-1.412494856296146	-2.307520027612797	-0.4730402683579303	-1.152141314797433	-0.07884028824665008	0.5132494848000002	-3.2247601151999996
2.8000000000000007	-1.7120975040543769	-2.6422749378375414	-0.5897326019648115	-1.4122135940464766	-0.09828896440338089	-0.02577039360000377	-3.6685479936000025
3.	-2.028855570932239	-2.9698877120244416	-0.7189513718206291	-1.6921850662518527	-0.11982529317121873	-0.6393599999999999	-4.095360000000001
3.200000000000001	-2.356408471464215	-3.282849665170807	-0.8593281157022361	-1.9872670606642515	-0.14322132917483144	-1.3095665663999965	-4.494616166399999
3.4000000000000004	-2.6879330139569766	-3.5742623516152743	-1.0091565463920422	-2.2920759040623557	-0.16819227978066498	-2.0158568448000023	-4.856842444800003
3.5999999999999996	-3.016429452348671	-3.8381779805467104	-1.1664432831604685	-2.600850728845046	-0.19440725371183193	-2.735559475199999	-5.174113075200001
3.8000000000000007	-3.335026949475391	-4.069971970689517	-1.3290171699343472	-2.9076966167346567	-0.22150283406422147	-3.444307353600008	-5.4404929536000015
4.	-3.6373052829649595	-4.266456969926436	-1.4945924981015453	-3.2068464277621223	-0.24909899501195726	-4.116479999999994	-5.6524799999999935
4.200000000000001	-3.9176301856601703	-4.426555557133308	-1.6609027157056806	-3.49295936542495	-0.27681702653853646	-4.725645926399985	-5.8094475263999925
4.4	-4.171500172059301	-4.551248285655594	-1.8257936275501778	-3.761412912681404	-0.3042995314598369	-5.2450050047999985	-5.9140866048
4.600000000000001	-4.3959030790556515	-4.6443489245242855	-1.9873930193219294	-4.008617371337773	-0.33123191091080645	-5.647830835200004	-5.972848435199992
4.800000000000001	-4.589680858247011	-4.712326080293698	-2.144223706738453	-4.232357170743932	-0.35736934965825473	-5.907913113600017	-5.996386713600007
5.	-4.753901410542372	-4.7651258651208135	-2.295377623955259	-4.432141723704052	-0.38256294775729616	-6.	-6.
5.200000000000001	-4.892068465319557	-4.813545983737343	-2.440637945301686	-4.609434461198451	-0.4067730010723681	-6	-6
5.4	-5.008629330530545	-4.860067503035137	-2.5802025275580833	-4.766679004278701	-0.430033764856684	-6	-6
5.600000000000001	-5.107365689028092	-4.904764894585152	-2.714295148119039	-4.90614249398333	-0.45238246055656706	-6	-6
5.800000000000001	-5.191379008596776	-4.947709685019684	-2.843129440953606	-5.029835424951002	-0.47385485102901914	-6	-6
6.	-5.263213636691127	-4.988970583607022	-2.9669118921524844	-5.1395412206016164	-0.49448534204393524	-6	-6
6.200000000000001	-5.324957590012958	-5.028613612202124	-3.085841359900098	-5.236841518708637	-0.5143069959491086	-6	-6
6.4	-5.378325081848918	-5.066702210252808	-3.2001066403688383	-5.323139143748337	-0.5333511487152406	-6	-6
6.600000000000001	-5.424724097244342	-5.10329733496014	-3.309892542430016	-5.399678271287283	-0.5516487615890837	-6	-6
6.800000000000001	-5.465311726086701	-5.138457962845121	-3.4153727726440373	-5.467562388217669	-0.5692289375647354	-6	-6
7.	-5.50103947293033	-5.172239560220858	-3.5167177101773652	-5.5277706126328106	-0.5861195694210466	-6	-6
7.200000000000001	-5.532690360199431	-5.204696071358461	-3.614088556112769	-5.581170320080371	-0.6023481654707474	-6	-6
7.4	-5.560909312116473	-5.235880684384051	-3.707641341888677	-5.628531258421783	-0.6179403185189907	-6	-6
7.600000000000001	-5.586228037103073	-5.265842392119812	-3.7975262850418483	-5.670536520235873	-0.6329209934845076	-6	-6
7.800000000000001	-5.609085405670211	-5.294628748366949	-3.8838861327229064	-5.707792126632837	-0.6473144886701143	-6	-6
8.	-5.629844140095543	-5.32228692152331	-3.9668605312352323	-5.740835089298207	-0.6611434281861115	-6	-6
8.200000000000001	-5.648804484224982	-5.3488606526522	-4.046580761493855	-5.770141419394762	-0.6744301518968407	-6	-6
8.4	-5.666215400595516	-5.374391888456603	-4.123175632744925	-5.7961336178451	-0.6871960209778989	-6	-6
8.600000000000001	-5.6822837428944855	-5.398922382388619	-4.196766918858308	-5.819186613208662	-0.6994611509125965	-6	-6
8.8	-5.697181770567404	-5.422491219164201	-4.267472737806974	-5.839633362547058	-0.7112454785679443	-6	-6
9.	-5.711053305902252	-5.445135432125118	-4.335407073801009	-5.857767484745013	-0.7225677525821611	-6	-6
9.200000000000001	-5.724018779485387	-5.46689193316649	-4.400676288038076	-5.873850796924627	-0.7334459341563961	-6	-6
9.4	-5.736179365358248	-5.487795655655822	-4.463385996802421	-5.888116038128189	-0.7438977396038281	-6	-6
9.600000000000001	-5.747620370715934	-5.507879324673827	-4.5236383687367026	-5.900767588597173	-0.7539396537610263	-6	-6
9.8	-5.758414015114901	-5.527175530583754	-4.581527331858092	-5.911988782253337	-0.7635877547922318	-6	-6
10.	-5.768621709697579	-5.545715487259177	-4.637145616658757	-5.921941194393413	-0.7728577826330401	-6	-6
10.200000000000001	-5.778295926916945	-5.563528157989602	-4.690584488399168	-5.9307678264914045	-0.7817641981245608	-6	-6
10.4	-5.7874817348468275	-5.580642296663384	-4.741927722186214	-5.9385967333519405	-0.7903211832999768	-6	-6
10.600000000000001	-5.796218056741238	-5.597085762577915	-4.791256721382144	-5.945540171686403	-0.7985428392784963	-6	-6
10.8	-5.804538705514124	-5.612884237092186	-4.838652409764289	-5.951698357782648	-0.8064422212734679	-6	-6
11.	-5.812473233812541	-5.628063078097938	-4.8841900187314815	-5.95716042268875	-0.8140316603810696	-6	-6
11.2	-5.820047632988476	-5.6426472713577605	-4.927941067255099	-5.962004621582021	-0.821323473193923	-6	-6
11.400000000000002	-5.827284908242129	-5.656659549989074	-4.969976916951699	-5.966301149322767	-0.8283296046108972	-6	-6
11.600000000000001	-5.834205552270095	-5.670121893119953	-5.010365282102144	-5.970111844170511	-0.835060938190492	-6	-6
11.8	-5.840827935708372	-5.683056279878472	-5.04916919487192	-5.9734914887918675	-0.8415281707761377	-6	-6
12.	-5.847168629348557	-5.695484103239247	-5.086451379010188	-5.9764891533166615	-0.8477419516675271	-6	-6
12.2	-5.853242670394791	-5.707424581627753	-5.122272647801767	-5.97914769296709	-0.8537121805146185	-6	-6
12.400000000000002	-5.859063782809145	-5.718896436118783	-5.1566888545795875	-5.981505677216543	-0.8594481632070449	-6	-6
12.600000000000001	-5.864644559975507	-5.729918387795054	-5.189755063423211	-5.983597031027979	-0.8649591896237298	-6	-6
12.8	-5.869996616423847	-5.740508675306995	-5.221525550705701	-5.98545181961324	-0.8702543053369495	-6	-6
13.	-5.875130714138166	-5.750683683182877	-5.2520501811494436	-5.987096972936022	-0.8753417450585832	-6	-6
13.2	-5.8800568679734075	-5.760459356600148	-5.281377293508791	-5.988556010501733	-0.8802295768669886	-6	-6
13.400000000000002	-5.884784433889739	-5.769851640760743	-5.309554977650076	-5.9898500996709725	-0.8849258415340109	-6	-6
13.600000000000001	-5.8893221830432525	-5.778876084552575	-5.336628035249166	-5.9909978590994	-0.8894380461509047	-6	-6
13.8	-5.893678364224373	-5.787546657283249	-5.362638946795915	-5.992015788835002	-0.8937732147763073	-6	-6
14.	-5.897860756686514	-5.795876939935714	-5.387630167061905	-5.992918706879431	-0.897938354294873	-6	-6
14.200000000000003	-5.901876715039824	-5.8038805135338265	-5.411642544286224	-5.993719397107146	-0.9019403125070518	-6	-6
14.400000000000002	-5.905733207584034	-5.811570633495782	-5.434712900240751	-5.994429654898928	-0.9057853221015397	-6	-6
14.600000000000001	-5.909436849208047	-5.818959210187706	-5.4568775427474385	-5.995059506171277	-0.9094794683764171	-6	-6
14.8	-5.9129939297815	-5.826057811170582	-5.478172779628239	-5.99561821173702	-0.9130288333360266	-6	-6
15.	-5.9164104387985015	-5.832878004058494	-5.498634319084058	-5.996113677338359	-0.9164391613826225	-6	-6
15.200000000000003	-5.919692086898041	-5.839431088976056	-5.518293955955967	-5.996553164703254	-0.9197156799320113	-6	-6
15.400000000000002	-5.9228443247746165	-5.845727220861339	-5.537181947811129	-5.996942915290699	-0.9228635768650388	-6	-6
15.600000000000001	-5.925872359901384	-5.851776252111985	-5.555328550273512	-5.997288622847133	-0.9258880400625512	-6	-6
15.8	-5.928781171413816	-5.85758803518452	-5.572764001352303	-5.997595215345317	-0.928794097256792	-6	-6
16.	-5.9315755234405865	-5.863172203041912	-5.589516833053559	-5.997867154468522	-0.9315862109957924	-6	-6
16.200000000000003	-5.93425997711814	-5.868537414298616	-5.60561255800059	-5.998108332161349	-0.9342687223333074	-6	-6
16.400000000000002	-5.936838901484584	-5.873692060626479	-5.621076388523586	-5.998322243564951	-0.9368459723243352	-6	-6
16.6	-5.939316483414395	-5.878644533754429	-5.635933536952735	-5.998511963117168	-0.9393222788454736	-6	-6
16.8	-5.941696736728174	-5.883403115020718	-5.650208951114685	-5.998680229130341	-0.9417015821646996	-6	-6
17.	-5.943983510588593	-5.8879751984866635	-5.663925040449324	-5.998829470224876	-0.9439875212392117	-6	-6
17.200000000000003	-5.946180497275257	-5.892367794384287	-5.677102826875597	-5.9989618309730375	-0.9461837271692888	-6	-6
17.400000000000002	-5.948291239415679	-5.896587912256143	-5.6897633201384625	-5.999079229831927	-0.9482938309586086	-6	-6
17.6	-5.9503191367370345	-5.900642561644787	-5.701927527933877	-5.999183346889292	-0.9503213255387231	-6	-6
17.8	-5.952267452392966	-5.904538553713357	-5.713615541927851	-5.999275697278821	-0.9522693142758366	-6	-6
18.	-5.954139318911171	-5.908281849971075	-5.724845200701711	-5.999357598401786	-0.9541408341457915	-6	-6
18.200000000000003	-5.955937743800379	-5.911878192611227	-5.735634011722104	-5.999430251688623	-0.9559389221244301	-6	-6
18.400000000000002	-5.957665614849505	-5.915333324001036	-5.745999482455677	-5.999494670562799	-0.9576665923342814	-6	-6
18.6	-5.9593257051471165	-5.9186529865077295	-5.7559590129611715	-5.999551818201555	-0.959326575998873	-6	-6
18.8	-5.960920677845068	-5.9218427562536	-5.765528412798122	-5.999602494150858	-0.960921416662131	-6	-6
19.	-5.9624530906871325	-5.924907510028507	-5.774722298200036	-5.999647440534356	-0.9624536547711414	-6	-6
19.200000000000003	-5.963925400320585	-5.927851948847604	-5.783555258398057	-5.999687308994681	-0.9639258303849928	-6	-6
19.400000000000002	-5.965339966406296	-5.930680773895884	-5.79204188262333	-5.999722661103426	-0.9653403688071305	-6	-6
19.6	-5.966699055541269	-5.933398686358345	-5.80019629394034	-5.999754026669749	-0.9666994310313678	-6	-6
19.8	-5.968004845005659	-5.9360102520101625	-5.808030992623163	-5.999781838833098	-0.9680051418816217	-6	-6
20.	-5.969259426345105	-5.938519463979461	-5.815558135965524	-5.999806508776766	-0.9692596261818093	-6	-6
20.200000000000003	-5.970464808798064	-5.940930170310583	-5.822789881263374	-5.999828389788355	-0.9704649868963454	-6	-6
20.400000000000002	-5.971622922576876	-5.943246219180465	-5.829738347091181	-5.99984779250489	-0.9716231173085028	-6	-6
20.6	-5.972735622010439	-5.945471458766045	-5.836414690180355	-5.999865006451172	-0.9727357959253148	-6	-6
20.8	-5.973804688555649	-5.947609627298872	-5.842829083863626	-5.999880269537883	-0.9738048002248428	-6	-6
21.	-5.974831833684252	-5.949663995208375	-5.848991658912567	-5.999893809532622	-0.9748319068977571	-6	-6
21.200000000000003	-5.975818701651165	-5.9516377133275835	-5.854912546098748	-5.999905817942955	-0.9758187986296584	-6	-6
21.400000000000002	-5.9767668721498275	-5.953533932591797	-5.8606016860094226	-5.9999164639857545	-0.9767669812663619	-6	-6
21.6	-5.9776778628599	-5.955355803936314	-5.8660678747288735	-5.999925911685	-0.9776779416187301	-6	-6
21.8	-5.978553131892128	-5.957106388476643	-5.87131948265415	-5.999934290842339	-0.9785531664976256	-6	-6
22.	-5.979394080134895	-5.958788363846715	-5.876364879481786	-5.9999417196156335	-0.9793941270627743	-6	-6
22.200000000000003	-5.980202053506834	-5.960404309148216	-5.881212434908313	-5.999948311939417	-0.9802021412288922	-6	-6
22.400000000000002	-5.980978345119516	-5.961956803563896	-5.885870308356122	-5.999954157729305	-0.9809784406316148	-6	-6
22.6	-5.981724197353969	-5.963448426276504	-5.890345646069643	-5.999959340435211	-0.9817242559649269	-6	-6
22.8	-5.982440803854763	-5.964881683292422	-5.894645300025468	-5.9999639394543705	-0.9824408179228135	-6	-6
23.	-5.983129311444905	-5.966258767337374	-5.898776122515131	-5.999968017202621	-0.9831293375840544	-6	-6
23.200000000000003	-5.983790821965203	-5.9675817903211055	-5.902744965830168	-5.99997163286086	-0.9837908836626525	-6	-6
23.400000000000002	-5.984426394040409	-5.968852864217775	-5.9065585102359455	-5.9999748417372105	-0.9844264638881989	-6	-6
23.6	-5.9850370447762336	-5.970074101001537	-5.9102226067635435	-5.999977686885761	-0.9850370858698599	-6	-6
23.8	-5.9856237513889745	-5.97124755242144	-5.913742865458144	-5.999980209721265	-0.985623757216802	-6	-6
24.	-5.986187452771034	-5.972375013415722	-5.917124896621075	-5.999982448429319	-0.986187469478631	-6	-6
24.200000000000003	-5.98672905099499	-5.973458213056339	-5.920374310553666	-5.999984433159134	-0.9867290976426265	-6	-6
24.400000000000002	-5.987249412758129	-5.974498880470197	-5.92349657662229	-5.999986193184247	-0.9872494667624983	-6	-6
24.6	-5.987749370770426	-5.975498744784204	-5.926496485150352	-5.999987755075664	-0.9877494017932752	-6	-6
24.8	-5.988229725087861	-5.976459485908005	-5.929378629253372	-5.999989139533183	-0.988229727689986	-6	-6
25.	-5.988691244393325	-5.977382573438802	-5.932147602258102	-5.999990366595778	-0.9886912562603769	-6	-6
25.200000000000003	-5.989134667227242	-5.978269422867838	-5.934807997491292	-5.9999914562214975	-0.9891347038873779	-6	-6
25.400000000000002	-5.989560703169763	-5.979121449730429	-5.937364292931911	-5.999992424795025	-0.9895607460752511	-6	-6
25.6	-5.989970033976718	-5.979940069561891	-5.93982041058508	-5.999993283845973	-0.9899700582474683	-6	-6
25.8	-5.9903633146708035	-5.980726657652949	-5.942180110902616	-5.9999940445619595	-0.9903633158275013	-6	-6
26.	-5.990741174589972	-5.981482417324837	-5.9444471545083015	-5.999994718507695	-0.9907411834727263	-6	-6
26.200000000000003	-5.99110421839482	-5.982208507657661	-5.946625302025916	-5.99999531674047	-0.9911042477036903	-6	-6
26.400000000000002	-5.9914530270361865	-5.982906087767566	-5.948718219657092	-5.999995846722293	-0.9914530615708004	-6	-6
26.6	-5.9917881586850354	-5.983576316770699	-5.950729118515147	-5.99999631563337	-0.9917881780584124	-6	-6
26.8	-5.992110149625752	-5.984220320741482	-5.952661077485107	-5.9999967311362	-0.9921101501508819	-6	-6
27.	-5.992419515114359	-5.9848390847432515	-5.954517175592874	-5.999997099925529	-0.992419522020297	-6	-6
27.200000000000003	-5.992716750203143	-5.985433557629902	-5.956300491864345	-5.9999974268581955	-0.9927167738732651	-6	-6
27.4	-5.993002330532861	-5.986004688285255	-5.958014027973976	-5.999997716769505	-0.9930023585119576	-6	-6
27.6	-5.993276713093995	-5.986553425593136	-5.959660412890545	-5.999997974541152	-0.9932767286842912	-6	-6
27.800000000000004	-5.993540336957993	-5.987080698878229	-5.961242167334829	-5.999998203550074	-0.9935403371381827	-6	-6
28.	-5.9937936239799345	-5.987587317636666	-5.962761812143471	-5.999998406572031	-0.9937936294048978	-6	-6
28.200000000000003	-5.994036979473701	-5.98807404696702	-5.964221868153114	-5.999998586402016	-0.9940369986414735	-6	-6
28.4	-5.994270792860377	-5.988541651916615	-5.9656247817784305	-5.999998745826636	-0.994270815571265	-6	-6
28.6	-5.994495438291682	-5.988990897532773	-5.9669727012009455	-5.999998887006785	-0.9944954508733916	-6	-6
28.800000000000004	-5.99471127524852	-5.989422548336702	-5.968267712663281	-5.999999011982358	-0.9947112752269728	-6	-6
29.	-5.99491864911631	-5.989837301413507	-5.9695119027802415	-5.999999122793244	-0.9949186496185494	-6	-6
29.200000000000003	-5.995117891737695	-5.990235786334799	-5.970707351668556	-5.999999221287293	-0.9951178930683895	-6	-6
29.4	-5.9953093219435445	-5.990618642842351	-5.971855978492211	-5.999999308818535	-0.9953093213890178	-6	-6
29.6	-5.9954932460631545	-5.990986495217962	-5.972959537772722	-5.9999993868951655	-0.9954932468716203	-6	-6
29.800000000000004	-5.995669958414481	-5.991339919425918	-5.974019776863105	-5.999999456284328	-0.9956699593690228	-6	-6
30.	-5.995839741775044	-5.991679482052353	-5.975038443116377	-5.999999517816282	-0.9958397410646344	-6	-6

==> data/data_d.dat <==
-5.	0.	0.	0.	0.	0.	0	0
-4.8	0.	0.	0.	0.	0.	0	0
-4.6	0.	0.	0.	0.	0.	0	0
-4.4	0.	0.	0.	0.	0.	0	0
-4.2	0.	0.	0.	0.	0.	0	0
-4.	0.	0.	0.	0.	0.	0	0
-3.8	0.	0.	0.	0.	0.	0	0
-3.5999999999999996	0.	0.	0.	0.	0.	0	0
-3.4	0.	0.	0.	0.	0.	0	0
-3.2	0.	0.	0.	0.	0.	0	0
-3.	0.	0.	0.	0.	0.	0	0
-2.8	0.	0.	0.	0.	0.	0	0
-2.5999999999999996	0.	0.	0.	0.	0.	0	0
-2.4	0.	0.	0.	0.	0.	0	0
-2.1999999999999997	0.	0.	0.	0.	0.	0	0
-2.	0.	0.	0.	0.	0.	0	0
-1.7999999999999998	0.	0.	0.	0.	0.	0	0
-1.5999999999999996	0.	0.	0.	0.	0.	0	0
-1.4	0.	0.	0.	0.	0.	0	0
-1.1999999999999997	0.	0.	0.	0.	0.	0	0
-1.	0.	0.	0.	0.	0.	0	0
-0.7999999999999998	0.	0.	0.	0.	0.	0	0
-0.5999999999999996	0.	0.	0.	0.	0.	0	0
-0.39999999999999947	0.	0.	0.	0.	0.	0	0
-0.1999999999999993	0.	0.	0.	0.	0.	0	0
0.	0.	0.	0.	0.	0.	0	0
0.20000000000000018	-4.627638405275086e-9	-6.870628614049725e-8	-3.0418237452470823e-9	-3.863609686189054e-9	-3.7649457539013264e-9	7.0117084160000146e-6	-1.5952038400000043e-7
0.40000000000000036	-7.145266587316049e-8	-5.317996989067341e-7	-2.7822605151841836e-8	-4.4149341588022574e-8	-1.733454030120921e-8	0.000027297728512000047	-1.2723322880000033e-6
0.6000000000000005	-3.494032590250703e-7	-1.784677946623878e-6	-1.2968507741410975e-7	-2.1436142587295872e-7	-6.951713639743273e-8	0.000059743519488000096	-4.281213312000011e-6
0.8000000000000007	-1.06761315722984e-6	-4.280735342601124e-6	-4.034222948580689e-7	-6.582345823652556e-7	-2.0830210718526434e-7	0.00010324665958400019	-0.000010117513216000027
1.	-2.5220817311371205e-6	-8.449694893599395e-6	-9.678872593227254e-7	-1.5606702825227152e-6	-4.929749539140155e-7	0.0001567168	-0.000019701200000000004
1.2000000000000002	-5.064629183744002e-6	-0.000014747065803922783	-1.9638902073366576e-6	-3.165806617165972e-6	-9.991197551179047e-7	0.00021907561881600004	-0.000033940905984000024
1.4000000000000004	-9.09373599695158e-6	-0.00002364100493774877	-3.5889861359589252e-6	-5.76562406315377e-6	-1.806662098496703e-6	0.0002892567749120001	-0.000053733973888000045
1.6000000000000005	-0.000015046930015822723	-0.00003561044213111021	-6.052185014000014e-6	-9.679341668117684e-6	-3.037637208959956e-6	0.0003662058618880003	-0.00007996650291200012
1.8000000000000007	-0.00002339444538537974	-0.00005114872499488449	-9.588952387764698e-6	-0.000015265699611652106	-4.80605266502862e-6	0.0004488803619840004	-0.00011351339481600016
2.	-0.0000346339273597437	-0.0000707609276307021	-0.000014461120770513557	-0.00002291374427462038	-7.242559831672029e-6	0.0005362496	-0.00015523840000000003
2.2	-0.00004928599778758169	-0.0000949551305300388	-0.000020949585029081734	-0.00003305098364683127	-0.000010488659033813804	0.0006272946972160002	-0.00020599416358400006
2.4000000000000004	-0.00006789052947609868	-0.0001242565758413923	-0.00002936792263101054	-0.000046122305692127444	-0.000014697622557958143	0.0007210085253120001	-0.00026662227148800015
2.6000000000000005	-0.00009100350498675189	-0.00015919330482430948	-0.00004003949432645095	-0.0000626081580766778	-0.000020032259085387032	0.0008163956602880002	-0.0003379532965120002
2.8000000000000007	-0.00011919435781540174	-0.0002003012587043926	-0.00005331419662228664	-0.00008300266033329152	-0.00002667039213256061	0.0009124723363840002	-0.0004208068444160003
3.	-0.00015304371225503252	-0.00024812330518335065	-0.0000695598203170361	-0.00010782338516164237	-0.000034790936837790074	0.0010082663999999996	-0.0005159916
3.200000000000001	-0.00019314145326512048	-0.0003032072743251429	-0.00008915746120445249	-0.0001376056558209763	-0.00004458701551453428	0.0011028172636160009	-0.000624305373184001
3.4000000000000004	-0.00024008506997967062	-0.00036610890662886185	-0.00011250637693595085	-0.00017290221562497464	-0.00005626069196641922	0.0011951758597119999	-0.0007465351450880002
3.5999999999999996	-0.0002944782265683817	-0.0004373854510476529	-0.0001400189130695013	-0.00021428040905955827	-0.00007001613334665235	0.001284404594688	-0.0008834571141119997
3.8000000000000007	-0.0003569295224254713	-0.0005176010280632244	-0.0001721252712371117	-0.0002623182467971581	-0.0000860691429185887	0.0013695773027840002	-0.0010358367420160006
4.	-0.00042805141042860976	-0.0006073211301646485	-0.00020926379505279813	-0.00031760813298605884	-0.00010463812250428391	0.0014497791999999996	-0.0012044288000000003
4.200000000000001	-0.0005084592475563847	-0.0007071142791190368	-0.00025189027337577195	-0.00038075805672883715	-0.00012595040076105203	0.0015241068380160005	-0.001389977414784001
4.4	-0.0005987704566980834	-0.0008175547891464701	-0.0003004623984498557	-0.00045237649486087346	-0.00015023882660280473	0.0015916680581119997	-0.0015932161146880006
4.600000000000001	-0.0006996037822155634	-0.0009392171778537187	-0.0003554600487259421	-0.0005330818238997832	-0.000177738987812889	0.001651581945088	-0.0018148678757120016
4.800000000000001	-0.0008115786248718493	-0.0010726765412441973	-0.00041737271380044746	-0.0006235007665133015	-0.00020869475192311762	0.0017029787811839998	-0.0020556451676160014
5.	-0.0009353144442464646	-0.0012185108705089517	-0.0004866898834688042	-0.0007242591653654475	-0.00024335052376974113	0.001745	-0.0023162500000000006
5.200000000000001	-0.0010714302188126335	-0.0013772958855530655	-0.000563908237252254	-0.0008359852434377938	-0.00028195561567631426	0.001776798140416	-0.002597373968384002
5.4	-0.001220543955538049	-0.0015496068482896313	-0.0006495413040406772	-0.0009593212930505555	-0.00032476807754093647	0.0017975368005119993	-0.002899698300288001
5.600000000000001	-0.0013832722422553786	-0.0017360193575928769	-0.0007441039900090881	-0.0010949110318698276	-0.0003720462815563831	0.001806390591487999	-0.0032238939013120027
5.800000000000001	-0.001560229837185739	-0.0019371129190382257	-0.0008481112013324971	-0.001243397510044496	-0.00042404860950950456	0.001802545091583999	-0.0035706214012160018
6.	-0.0017520292909328121	-0.0021534627772186975	-0.0009620845032840904	-0.0014054225791247047	-0.0004810373377163016	0.0017851967999999996	-0.0039405312
6.200000000000001	-0.0019592805970335097	-0.0023856425231983678	-0.0010865607470726102	-0.0015816279174011348	-0.0005432798740334685	0.0017535530908160003	-0.004334263513984003
6.4	-0.002182590867783314	-0.002634225765349367	-0.0012220767087135697	-0.0017726560284420938	-0.000611043101094488	0.0017068321669119991	-0.0047524484218880005
6.600000000000001	-0.00242256403257505	-0.002899785731330495	-0.0013691695227224846	-0.0019791482755094985	-0.0006845939015328456	0.0016442630138879992	-0.005195705910912003
6.800000000000001	-0.0026798005564189382	-0.0031828891786847054	-0.0015283805470900635	-0.002201743690282713	-0.000764199676095684	0.0015650853539839991	-0.005664645922816002
7.	-0.00295489717666604	-0.0034841007338156415	-0.0017002538225283738	-0.0024410807889176144	-0.0008501340698326171	0.001468549599999998	-0.006159868400000002
7.200000000000001	-0.0032484466562497645	-0.003803985023126947	-0.0018853335943601664	-0.00269779320463587	-0.0009426719630166252	0.0013539168092159982	-0.006681963331584002
7.4	-0.0035610375520023466	-0.004143105811319556	-0.0020841674342285572	-0.0029725126649117316	-0.001042087714977872	0.001220458637311999	-0.007231510799488004
7.600000000000001	-0.0038932539968040197	-0.004502018002560617	-0.002297304371609077	-0.0032658686012065137	-0.001148655707771834	0.0010674572922879993	-0.007809081024512003
7.800000000000001	-0.004245675494489218	-0.004881272279491766	-0.0025252931303553126	-0.003578482536688808	-0.0012626503149495156	0.0008942054883839968	-0.008415234412416005
8.	-0.004618876726573141	-0.005281419315601929	-0.0027686831228251286	-0.0039109743649230234	-0.0013843457135215126	0.0007000063999999962	-0.009050521600000003
8.200000000000001	-0.005013427369977762	-0.005703009208760902	-0.0030280234952071903	-0.004263960191541456	-0.0015140160636091388	0.00048417361561599835	-0.009715483501184006
8.4	-0.00542989192503339	-0.006146582421618601	-0.0033038626787900943	-0.0046380470677175305	-0.0016519358600678195	0.0002460310917119981	-0.010410651353088003
8.600000000000001	-0.005868829553113252	-0.006612672170649411	-0.0035967491420645864	-0.005033840967007187	-0.0017983792968696184	-0.000015086893312003455	-0.011136546762112006
8.8	-0.0063307939233272995	-0.007101811524828047	-0.003907229253236768	-0.005451943093301249	-0.0019536190301031723	-0.0002998357852160016	-0.011893681750016004
9.	-0.006816333067759379	-0.007614534441414698	-0.004235847107971216	-0.0058929406952291635	-0.00211792766078281	-0.000608860800000003	-0.0126825588
9.200000000000001	-0.0073259892447813425	-0.008151368975724608	-0.004583146747380918	-0.006357419244097333	-0.0022915776687850433	-0.0009427969699840038	-0.013503670902784006
9.4	-0.007860298810019633	-0.008712823582645152	-0.004949669768406305	-0.006845964076411572	-0.002474839023761654	-0.0013022691898879994	-0.014357501602688
9.600000000000001	-0.008419792094586372	-0.009299404862940116	-0.00533595306571598	-0.007359150776849979	-0.0026679802727043057	-0.0016878922629120045	-0.015244525043712008
9.8	-0.009004993290217674	-0.009911619417373264	-0.005742533096811274	-0.0078975397695978	-0.002871269959285155	-0.002100270946816	-0.016165206015616003
10.	-0.009616420340989555	-0.010549973846708376	-0.006169946178660048	-0.008461690224385357	-0.0030849757784452876	-0.0025400000000000006	-0.017120000000000003
10.200000000000001	-0.01025458484130485	-0.011214974618776744	-0.006618719025440576	-0.00905216106239385	-0.0033093612196481957	-0.003007664227584004	-0.018109353216384006
10.4	-0.01091999193986594	-0.01190711621094228	-0.007089374827814019	-0.00966949964373244	-0.003544688614362102	-0.0035038385274880034	-0.019133702668288007
10.600000000000001	-0.01161314024936598	-0.012626872062362503	-0.007582436776441551	-0.010314237499962194	-0.0037912202975343276	-0.004029087936512004	-0.020193476189312005
10.8	-0.01233452176164788	-0.013374713503399879	-0.008098428021506402	-0.010986905044555009	-0.004049216758949124	-0.004583967676416008	-0.02128909248921601
11.	-0.013084621768095009	-0.014151111864416897	-0.008637864589863186	-0.011688032321841025	-0.004318933423875433	-0.005169023200000001	-0.0224209612
11.2	-0.013863918785030495	-0.014956538475776038	-0.009201251170627351	-0.012418136306235452	-0.004600624906444693	-0.005784790237183993	-0.02358948292198399
11.400000000000002	-0.014672884483914421	-0.015791464643597337	-0.009789091561718252	-0.013177717865149928	-0.004894546012763288	-0.006431794841088002	-0.024795049269888007
11.600000000000001	-0.015511983626138683	-0.01665635145650552	-0.010401889561055208	-0.013967276884525953	-0.005200949654043403	-0.007110553434112009	-0.026038042918912013
11.8	-0.01638167400222937	-0.017551634190787275	-0.011040147565341251	-0.014787312763442076	-0.005520080379492224	-0.007821572854016006	-0.02731883765081601
12.	-0.017282406375276206	-0.01847774412443814	-0.01170435390772621	-0.015638310678593587	-0.005852181543904919	-0.008565350400000001	-0.0286377984
12.2	-0.018214624428416468	-0.01943511253545366	-0.012394989276660658	-0.01652073974958498	-0.006197496502076654	-0.009342373878783995	-0.029995281299583995
12.400000000000002	-0.01917876471620898	-0.02042417070182939	-0.01311253430043613	-0.01743506824149349	-0.006556268608802599	-0.010153121650688008	-0.031391633727488016
12.600000000000001	-0.020175256619741594	-0.02144534990156084	-0.013857469610126266	-0.01838176380274481	-0.0069287395754791935	-0.010998062675712017	-0.032827194352512024
12.8	-0.021204522305321886	-0.02249907539644924	-0.01463026998997988	-0.019361278860968643	-0.007315141241343175	-0.011877656559616	-0.034302293180416
13.	-0.022266976686607723	-0.023585744210340022	-0.015431393005421512	-0.020374050056261642	-0.007715702092386898	-0.0127923536	-0.0358172516
13.2	-0.02336302739004048	-0.02470574508951502	-0.016261293161446755	-0.02142051329871447	-0.008130650614476214	-0.013742594832383999	-0.037372382429184
13.400000000000002	-0.024493074723449245	-0.025859466779188302	-0.017120424963051207	-0.022501104794318022	-0.008560215293476985	-0.014728812076288018	-0.03896798996108803
13.600000000000001	-0.025657511647700238	-0.027047298024573875	-0.01800924241180425	-0.023616247234079624	-0.009004624257220265	-0.01575142798131201	-0.04060437001011201
13.8	-0.026856723751270763	-0.028269627570885796	-0.018928186269270883	-0.024766340055200814	-0.009464097530720184	-0.016810856073215998	-0.042281809958016
14.	-0.028091089227631694	-0.029526841045972627	-0.019877683315571285	-0.025951781033239325	-0.009938847422748242	-0.017907500800000007	-0.04400058880000001
14.200000000000003	-0.029360978855327763	-0.030819297248721983	-0.020858159677855523	-0.0271729679437529	-0.010429085952756266	-0.01904175757798402	-0.045760977190784036
14.400000000000002	-0.030666755980648736	-0.03214734129300266	-0.02187004148327363	-0.028430298439668128	-0.010935025140196062	-0.020214012837888005	-0.04756323749068801
14.600000000000001	-0.03200877650279001	-0.03351131818344945	-0.022913751818774416	-0.029724156298744895	-0.011456877000547162	-0.021424644070912005	-0.049407623811712015
14.8	-0.03338738886140376	-0.03491157292469712	-0.023989694312701978	-0.03105489896208514	-0.011994849247469056	-0.02267401987481602	-0.05129438206361602
15.	-0.03480293402644692	-0.03634845052138044	-0.025098264995939073	-0.032422880936230594	-0.012549138130872611	-0.023962500000000005	-0.05322375000000001
15.200000000000003	-0.03625574549023548	-0.037822294583337746	-0.026239859884013207	-0.03382845672772302	-0.01311993804765352	-0.025290435395584017	-0.055195957264384025
15.400000000000002	-0.037746149261618435	-0.03933342527602594	-0.027414875137349956	-0.03527198084309516	-0.013707443394707447	-0.026658168255488016	-0.057211225436288024
15.600000000000001	-0.03927446386218798	-0.04088214330399769	-0.028623701178863526	-0.03675380020621459	-0.014311848568930084	-0.028066032064512025	-0.059269768077312025
15.8	-0.040841000324445986	-0.042468748782337064	-0.029866703508008557	-0.03827423303592405	-0.014933346660661465	-0.029514351644416	-0.061371790777215995
16.	-0.0424460621918497	-0.044093541826128124	-0.031144242733460937	-0.039833590763764366	-0.015572119451827023	-0.031003443200000022	-0.06351749120000003
16.200000000000003	-0.044089945520663025	-0.04575682255045497	-0.03245667946389658	-0.0414321848212764	-0.016228342985899705	-0.032533614365184045	-0.06570705912998405
16.400000000000002	-0.04577293888354278	-0.04745889065616954	-0.03380437430799134	-0.04307032664000091	-0.01690219326382735	-0.034105164249088035	-0.06794067651788804
16.6	-0.04749532337479115	-0.049200027758776646	-0.03518768737930522	-0.04474832436821677	-0.01759384628655783	-0.035718383482112016	-0.07021851752691202
16.8	-0.04925737261720952	-0.05098049076486384	-0.03660696155987528	-0.04646645972084547	-0.01830347790136704	-0.03737355426201602	-0.07254074857881603
17.	-0.05105935277049048	-0.05280053480151121	-0.03806251844984304	-0.04822500166126679	-0.019031256521826544	-0.03907095040000001	-0.07490752840000002
17.200000000000003	-0.0529015225410878	-0.054660414995798864	-0.03955467833286564	-0.05002421907063056	-0.019777340030065482	-0.040810837366784036	-0.07731900806758404
17.400000000000002	-0.05478413319350681	-0.05656038647480682	-0.041083761492600145	-0.051864380830086536	-0.020541885513827705	-0.04259347233868802	-0.07977533105548802
17.6	-0.056707428562958524	-0.0585007043156923	-0.0426500882127037	-0.05374575480470283	-0.0213250500608571	-0.04441910424371201	-0.08227663328051202
17.8	-0.058671645069324534	-0.06048161120442234	-0.044253977139933516	-0.055668588181913704	-0.02212699075889753	-0.046287973807616026	-0.08482304314841602
18.	-0.060677011732381596	-0.06250332123908192	-0.0458957241425806	-0.05763310886506696	-0.022947863902460335	-0.0482003136	-0.0874146816
18.200000000000003	-0.0627237501882359	-0.06456604449964164	-0.04757560841142699	-0.05963954402056359	-0.023787811358171825	-0.050156348080384036	-0.09005166215718403
18.400000000000002	-0.06481207470691963	-0.06666999106607192	-0.04929390875642965	-0.06168812081480447	-0.02464696848983975	-0.05215629364428803	-0.09273409096908804
18.6	-0.06694219221110519	-0.06881537101834335	-0.051050903987545665	-0.06377906626322057	-0.0255254706612053	-0.05420035866931203	-0.09546206685811204
18.8	-0.06911430229589148	-0.07100239443642646	-0.052846872914732064	-0.06591259367723616	-0.02642345323600966	-0.056288743561216	-0.098235681366016
19.	-0.07132859724962218	-0.0732312649868657	-0.05468209087205171	-0.06808889191490017	-0.027341051577994005	-0.05842164080000002	-0.10105501880000002
19.200000000000003	-0.07358526207569366	-0.07550215656223012	-0.05655680702350181	-0.07030814730500898	-0.028278401023765318	-0.060599234985984046	-0.10392015627878405
19.400000000000002	-0.07588447451531496	-0.07781523442772188	-0.058471258615418145	-0.07257054617635884	-0.02923563019636647	-0.06282170288588804	-0.10683116377868804
19.6	-0.07822640507118309	-0.08017066384775527	-0.060425682833900256	-0.07487627485753189	-0.030212852413229685	-0.06508921347891203	-0.10978810417971203
19.8	-0.08061121703203539	-0.08256861008674454	-0.06242031686504763	-0.07722551236680461	-0.031210178879921585	-0.06740192800281603	-0.11279103331161602
20.	-0.08303906649804658	-0.08500923840910395	-0.06445539789495976	-0.07961841121761658	-0.03222772080200881	-0.06976	-0.11584000000000001
20.200000000000003	-0.08551010240703771	-0.08749271155759111	-0.06653115666551974	-0.08205511792022015	-0.03326558938505799	-0.07216357536358407	-0.11893504611238408
20.400000000000002	-0.08802446656146203	-0.09001916632652637	-0.06864779633299808	-0.08453577898486758	-0.03432389583463573	-0.07461279238348802	-0.12207620660428803
20.6	-0.09058229365614276	-0.0925887242503165	-0.07080551267590357	-0.08706054092181126	-0.035402751040787495	-0.07710778179251201	-0.12526350956531201
20.8	-0.0931837113067272	-0.09520150666862315	-0.07300450147268402	-0.08962954712920869	-0.03650225546720335	-0.07964866681241604	-0.12849697626521606
21.	-0.09582884007883286	-0.09785763492110802	-0.07524495850178725	-0.09224291680511787	-0.037622497027091764	-0.08223556319999999	-0.13177662119999997
21.200000000000003	-0.09851779351785889	-0.10055723034743283	-0.0775270795123592	-0.09490075781741211	-0.03876356288913389	-0.08486857929318406	-0.13510245213798405
21.400000000000002	-0.10125067817943345	-0.1033004136190184	-0.07985104961262887	-0.09760317796951197	-0.03992554022201081	-0.087547816057088	-0.13847447016588801
21.6	-0.10402759366047473	-0.10608728608751622	-0.08221702752979732	-0.10035028506483819	-0.04110851619440366	-0.09027336713011205	-0.14189266973491205
21.8	-0.10684863263084225	-0.10891792732284868	-0.08462516797492911	-0.10314218594268804	-0.04231257797499356	-0.09304531887001599	-0.145357038706816
22.	-0.10971388086555137	-0.11179241573272801	-0.08707562565908886	-0.1059789686018212	-0.04353781160128826	-0.0958637504	-0.1488675584
22.200000000000003	-0.11262341727753342	-0.11471082972486646	-0.08956855529334118	-0.1088607038952349	-0.04478428960818745	-0.09872873365478409	-0.1524242036355841
22.400000000000002	-0.11557731395091823	-0.11767324770697613	-0.09210411131041582	-0.11178746205154683	-0.04605207565076516	-0.10164033342668805	-0.15602694278348805
22.6	-0.11857563617481592	-0.12067974802774581	-0.09468243285944872	-0.11475931329937483	-0.04734123322846714	-0.10459860741171201	-0.15967573780851202
22.8	-0.12161844247758509	-0.12373039711132217	-0.09730363619327842	-0.11777632772445976	-0.04865182584073911	-0.10760360625561602	-0.163370544316416
23.	-0.12470578466155953	-0.126825235128059	-0.09996783568615406	-0.1208385630570355	-0.04998391698702681	-0.11065537359999998	-0.16711131159999998
23.200000000000003	-0.12783770783822462	-0.12996429875525603	-0.10267514571232486	-0.12394605533326164	-0.05133757016677598	-0.11375394612838408	-0.17089798268518408
23.400000000000002	-0.13101425046381623	-0.133147624670213	-0.10542568064603987	-0.12709883839254663	-0.05271284617672443	-0.11689935361228804	-0.17473049437708804
23.6	-0.1342354443753367	-0.13637524955022964	-0.10821955459191585	-0.1302969460742991	-0.05410979067406156	-0.12009161895731207	-0.17860877730611208
23.8	-0.13750131482695935	-0.13964721007260578	-0.11105686411738806	-0.1335404122176732	-0.055528444047512567	-0.12333075824921602	-0.18253275597401603
24.	-0.14081188052681676	-0.14296353703445772	-0.11393768267718113	-0.13682926410869753	-0.05696884668046846	-0.1266167808	-0.1865023488
24.200000000000003	-0.14416715367415128	-0.14632423438104286	-0.11686208233759966	-0.14016350562773983	-0.05843103895632026	-0.12994968919398403	-0.19051746816678405
24.400000000000002	-0.14756713999681526	-0.1497292984117859	-0.11983013516494813	-0.14354313543732186	-0.059915061258458906	-0.13332947933388803	-0.19457802046668804
24.6	-0.15101183878911054	-0.15317872542580194	-0.12284191322553112	-0.1469681521999656	-0.06142095396419512	-0.1367561404869121	-0.19868390614771209
24.8	-0.15450124294994785	-0.15667251172220595	-0.12589748858565322	-0.15043855457819286	-0.06294875224515917	-0.14022965533081605	-0.20283501975961604
25.	-0.1580353390213173	-0.16021065360011294	-0.12899692839491406	-0.1539543384575872	-0.06449847658597879	-0.14375	-0.20703125
25.200000000000003	-0.16161410722706046	-0.1637931450590973	-0.13214027111228258	-0.1575154784369171	-0.06607014490029571	-0.14731714413158414	-0.21127247976038416
25.400000000000002	-0.16523752151192356	-0.1674199569583053	-0.13532754483712756	-0.16112193927661733	-0.06766377510175157	-0.150931050911488	-0.215558586172288
25.6	-0.16890554958089077	-0.1710910467973986	-0.138558777655423	-0.16477368568445505	-0.06927938510398811	-0.15459167712051203	-0.219889440653312
25.8	-0.17261815293878147	-0.17480637191589074	-0.1418339976531428	-0.1684706823681974	-0.07091699282064702	-0.15829897318041597	-0.224264908953216
26.	-0.17637528693009807	-0.1785658896532954	-0.14515323291626098	-0.17221289318029506	-0.07257661645503291	-0.16205288320000003	-0.22868485120000004
26.200000000000003	-0.18017690077912302	-0.18236955734912624	-0.14851651146480507	-0.17600026550012476	-0.07425827025934342	-0.165853345021184	-0.23314912194598403
26.400000000000002	-0.18402293763024619	-0.18621733296712553	-0.15192384901859646	-0.1798327318527248	-0.0759619502801818	-0.16970029026508798	-0.23765757021388798
26.6	-0.18791333458852222	-0.19010916375134784	-0.15537523468743447	-0.1837102242323835	-0.07768764960115943	-0.17359364437811206	-0.24221003954291206
26.8	-0.1918480227604404	-0.19404496726640819	-0.15887065411036178	-0.18763267463338912	-0.07943536130588767	-0.17753332667801602	-0.24680636803481604
27.	-0.19582692729490356	-0.19802465783350753	-0.16241009292642103	-0.19160001492243056	-0.08120507847797792	-0.18151925040000005	-0.25144638840000005
27.200000000000003	-0.19984996742441066	-0.20204814977384702	-0.165993536774655	-0.19561216621274144	-0.08299679420104156	-0.18555132274278408	-0.2561299280035841
27.4	-0.2039170565064258	-0.20611535740862746	-0.16962097129410614	-0.19966903090596935	-0.08481050155868985	-0.1896294449146879	-0.2608568089114879
27.6	-0.2080281020649351	-0.2102261950590501	-0.17329238098704355	-0.2037705095320116	-0.08664619363453431	-0.193753512179712	-0.26562684793651203
27.800000000000004	-0.212183005832183	-0.21438057704631583	-0.1770077295262492	-0.2079165026207649	-0.08850386253875078	-0.19792341390361606	-0.27043985668441606
28.	-0.2163816637905724	-0.2185784174895048	-0.1807669623604523	-0.21210691070187307	-0.09038348598515894	-0.20213903360000007	-0.2752956416000001
28.200000000000003	-0.22062396621473698	-0.22281961439425882	-0.18457002432513048	-0.21634162862647355	-0.09228503071395873	-0.20640024897638407	-0.28019400401318406
28.4	-0.22490979771376154	-0.22710403844503288	-0.18841686025576077	-0.22062053114937452	-0.09420846319100318	-0.21070693198028795	-0.28513474018508794
28.6	-0.22923903727356384	-0.2314315577036878	-0.19230741498782083	-0.2249434885896612	-0.09615374988214564	-0.2150589488453121	-0.2901176413541121
28.800000000000004	-0.23361155829941127	-0.235802040232084	-0.19624163335678785	-0.22931037126641837	-0.09812085725323921	-0.21945616013721606	-0.29514249378201607
29.	-0.2380272286585865	-0.2402153540920819	-0.20021945556241444	-0.2337210494987307	-0.100109751770137	-0.22389842079999997	-0.3002090788
29.200000000000003	-0.2424859107231777	-0.24467136734554232	-0.2042407961524827	-0.23817539121232864	-0.10212039989869236	-0.22838558020198407	-0.3053171728547841
29.4	-0.24698746141300773	-0.24916994805432552	-0.2083055608683187	-0.24267324615165567	-0.10415276810475829	-0.23291748218188796	-0.31046654755468794
29.6	-0.2515317322386779	-0.25371096426777023	-0.21241365544385105	-0.24721445572790693	-0.10620682017311593	-0.2374939650949121	-0.3156569697157121
29.800000000000004	-0.2561185693447382	-0.2582942737374908	-0.21656498561300805	-0.25179886130948953	-0.10828250355700039	-0.2421148618588162	-0.3208882014076162
30.	-0.260747813552963	-0.2629197058835241	-0.22075945710971792	-0.2564263042648106	-0.11037975959202528	-0.24678	-0.32616
30.200000000000003	-0.26541930040574835	-0.2675870853384706	-0.22499697558960668	-0.2610966252266621	-0.11249852960434942	-0.2514892016995841	-0.33147211820838407
30.4	-0.27013286020960203	-0.27229623673493014	-0.2292774353467731	-0.2658096508338617	-0.11463875492013133	-0.256242283839488	-0.33682430414028797
30.6	-0.27488831807874436	-0.2770469847055032	-0.2336007076043575	-0.2705651952064313	-0.1168003768655298	-0.26103905804851196	-0.342216301341312
30.800000000000004	-0.27968549397880277	-0.2818391538827898	-0.23796666079654857	-0.27536307202460264	-0.11898333676670343	-0.26587933074841613	-0.34764784884121613
31.	-0.2845242027705971	-0.28667256889938986	-0.24237516335753506	-0.2802030949686073	-0.1211875759498108	-0.2707629032	-0.3531186812
31.200000000000003	-0.28940425425402583	-0.2915470543879039	-0.2468260837215062	-0.2850850776083719	-0.1234130357357222	-0.27568957154918416	-0.35862852855398414
31.4	-0.29432545321201686	-0.29646242908386555	-0.2513192903226505	-0.29000882442871523	-0.12565965198567658	-0.280659126873088	-0.364177116661888
31.6	-0.2992875994545876	-0.3014184847358854	-0.25585465245070543	-0.294974124236538	-0.12792734513665407	-0.285671355226112	-0.36976416695091197
31.800000000000004	-0.30429048786296836	-0.30641500545485295	-0.2604320262488072	-0.29998076428832793	-0.13021603294504233	-0.29072603768601607	-0.3753893965628161
32.	-0.30933390843380104	-0.31145177535283475	-0.2650512412266048	-0.3050285318405726	-0.13252563316722893	-0.29582295040000023	-0.3810525184000002
32.2	-0.3144176463234241	-0.31652857854189786	-0.2697121249927938	-0.31011721414952026	-0.13485606355960172	-0.300961864630784	-0.38675324117158405
32.4	-0.31954148189221565	-0.32164519913410866	-0.27441450515606913	-0.31524659370018365	-0.13720724187854824	-0.30614254680268804	-0.39249126943948803
32.6	-0.32470519074900855	-0.3268014212415343	-0.27915820932512625	-0.32041643624723176	-0.1395790858804563	-0.31136475854771195	-0.398266303664512
32.800000000000004	-0.32990854379557777	-0.3319970289762413	-0.28394306510866024	-0.3256265038900137	-0.14197151332171357	-0.3166282567516162	-0.4040780402524162
33.	-0.3351513072711754	-0.3372318034003089	-0.2887689001153661	-0.33087655872787847	-0.14438444177380697	-0.3219327936	-0.4099261716
33.2	-0.34043324279714243	-0.34250550197741647	-0.2936355419539394	-0.33616636286017587	-0.1468177801022729	-0.3272781166243841	-0.4158103861411841
33.400000000000006	-0.34575410742156576	-0.34781787128037905	-0.29854281392405985	-0.3414956763861882	-0.14927142503161345	-0.33266396874828824	-0.42173036839308825
33.6	-0.3511136536639969	-0.35316865783014695	-0.30349051140121247	-0.3468642443712963	-0.1517452723984565	-0.3380900883333121	-0.4276857990021121
33.800000000000004	-0.35651162956022664	-0.35855760814767096	-0.30847841874699916	-0.35227180505831535	-0.15423921803943025	-0.343556209225216	-0.43367635479001604
34.	-0.3619477787071013	-0.36398446875390117	-0.31350632030179154	-0.3577180966568231	-0.1567531577911624	-0.34906206080000013	-0.4397017088000001
34.2	-0.3674218403073963	-0.36944898616978844	-0.31857400040596184	-0.36320285737639824	-0.15928698749028114	-0.3546073680099841	-0.4457615303427841
34.400000000000006	-0.37293354921474015	-0.374950906916283	-0.32368124339988186	-0.3687258248138253	-0.16184060297341435	-0.3601918514298882	-0.4518554850426882
34.6	-0.37848263597857	-0.38048997616030383	-0.3288278336239233	-0.3742867250807751	-0.16441390007718987	-0.36581522730291205	-0.45798323488371206
34.800000000000004	-0.3840688268891485	-0.3860659200184221	-0.3340135554184586	-0.37988527411501316	-0.16700677380432077	-0.3714772075868161	-0.46414443825561613
35.	-0.389691844022607	-0.3916784507061112	-0.3392381931200445	-0.3855211875044962	-0.16961910789003862	-0.3771775	-0.47033875
35.2	-0.3953514052860439	-0.3973272801365272	-0.34450152225896574	-0.3911941808371817	-0.1722507780734638	-0.38291580806758413	-0.47656582145638415
35.400000000000006	-0.40104722446264435	-0.4030121202228255	-0.34980329205618926	-0.3969039696085321	-0.17490165993149473	-0.3886918311674882	-0.4828253005082882
35.6	-0.4067790112568555	-0.40873268287816167	-0.35514324692692134	-0.4026502619144286	-0.17757162904102972	-0.39450526457651214	-0.4891168316293121
35.800000000000004	-0.4125464713395865	-0.4144886800156916	-0.360521131286369	-0.4084327532200235	-0.18026056097896748	-0.4003557995164161	-0.4954400559292161
36.	-0.4183493063934394	-0.4202798235485707	-0.3659366895497383	-0.41425113776050704	-0.18296833132220627	-0.4062431232	-0.5017946112
36.2	-0.4241872141579918	-0.4261058251481348	-0.37138966613223623	-0.42010510977107013	-0.18569481564764476	-0.4121669188771841	-0.5081801319619841
36.400000000000006	-0.4300598884750875	-0.431966383815137	-0.3768798054490691	-0.4259943634866788	-0.1884398895321813	-0.41812686588108816	-0.5145962495098881
36.6	-0.43596701933417087	-0.4378611802225533	-0.3824068519154434	-0.43191858928518506	-0.1912034264206059	-0.42412263967411207	-0.5210425919589121
36.800000000000004	-0.44190829291765177	-0.44378989363247556	-0.38797054968667843	-0.4378774641929504	-0.1939852875738221	-0.43015391189401625	-0.5275187842908162
37.	-0.4478833916462939	-0.44975220330699484	-0.39357062882980437	-0.44387066236151573	-0.19678533000882106	-0.43622035039999985	-0.5340244483999999
37.2	-0.45389199422463167	-0.455747788508203	-0.39920679882400195	-0.4498978579424226	-0.19960341074152677	-0.4423216193187843	-0.5405592031395843
37.400000000000006	-0.4599337756864105	-0.4617763284981914	-0.40487876755886976	-0.45595872508721197	-0.202439386787863	-0.448457379090688	-0.547122664367488
37.6	-0.4660084074400574	-0.4678375025390512	-0.41058624292400625	-0.46205293634343614	-0.20529311516375356	-0.454627286515712	-0.553714444992512
37.800000000000004	-0.4721155573141754	-0.4739309898928743	-0.4163289328090105	-0.46818015238326827	-0.2081644528851225	-0.4608309947996161	-0.5603341550204162
38.	-0.4782548896030493	-0.48005646799911045	-0.42210654510348083	-0.4743400285678139	-0.21105325696789348	-0.4670681536000002	-0.5669814016000002
38.2	-0.48442606511219394	-0.4862135960769969	-0.4279187876970163	-0.4805322202343849	-0.21395938442271453	-0.4733384090723841	-0.5736557890691841
38.400000000000006	-0.490628741203905	-0.4924020231211068	-0.4337653684792155	-0.48675638272029265	-0.21688268812454653	-0.4796414039162882	-0.5803569190010882
38.6	-0.49686257184283683	-0.4986213980324244	-0.4396459941022356	-0.4930121708736305	-0.21982300999452897	-0.4859767774213122	-0.5870843902501122
38.800000000000004	-0.5031272076416103	-0.5048713697119346	-0.4455603531234261	-0.49929923057362524	-0.2227801902099159	-0.49234416551321614	-0.5938377989980161
39.	-0.509422295906417	-0.5111515870606214	-0.45150812065444124	-0.5056171998730489	-0.22575406894796096	-0.4987432007999999	-0.6006167387999999
39.2	-0.5157474806826661	-0.5174616989794696	-0.4574889715114246	-0.5119657165646313	-0.22874448638591813	-0.5051735126179842	-0.6074208006307842
39.400000000000006	-0.5221024028006305	-0.5238013543694636	-0.463502580510519	-0.5183444184411018	-0.23175128270104117	-0.5116347270778883	-0.6142495729306883
39.6	-0.5284866999211206	-0.5301702021315877	-0.4695486224678674	-0.5247529432206158	-0.2347742980705838	-0.5181264671109123	-0.6211026416517123
39.800000000000004	-0.5349000065811653	-0.5365678870650438	-0.47562677219961336	-0.5311909229110638	-0.23781337267180006	-0.5246483525148161	-0.6279795903036162
40.	-0.5413419542397145	-0.5429940359335844	-0.48173670452189954	-0.5376579799399913	-0.24086834653122507	-0.5312	-0.63488
40.2	-0.5478121713233619	-0.5494482707567213	-0.4878780942508695	-0.5441537358252888	-0.243939053398315	-0.5377810232355841	-0.6418034495043841
40.400000000000006	-0.5543102832720694	-0.5559302135593615	-0.49405061299055913	-0.5506778120848465	-0.24702531886014034	-0.5443910328954884	-0.6487495152762884
40.6	-0.5608359125849016	-0.5624394863664116	-0.5002539129627777	-0.5572298302363459	-0.25012696798286527	-0.5510296367045121	-0.6557177715173121
40.800000000000004	-0.5673886788658071	-0.5689757112027793	-0.5064876393698279	-0.5638094088564013	-0.25324382583265426	-0.5576964394844163	-0.6627077902172163
41.	-0.5739681988693603	-0.5755385100933711	-0.5127514374149812	-0.5704161565523371	-0.2563757174756714	-0.5643910431999998	-0.6697191411999999
41.2	-0.5805740865465747	-0.5821275050630944	-0.5190449523015099	-0.5770496798370573	-0.25952246797808115	-0.5711130470051842	-0.6767513921699841
41.400000000000006	-0.5872059530906599	-0.5887423180998614	-0.5253678292326857	-0.5837095852234655	-0.26268390240604783	-0.5778620472890883	-0.6838041087578883
41.6	-0.5938634069828606	-0.5953825640441794	-0.53171971341178	-0.5903954792244647	-0.26585984582573546	-0.5846376377221121	-0.6908768545669122
41.800000000000004	-0.600546054038248	-0.6020478431943831	-0.5381002500420655	-0.5971069671456793	-0.2690501226851478	-0.5914394093020164	-0.6979691912188164
42.	-0.6072534974515611	-0.6087377541983233	-0.5445090843231154	-0.6038436455785646	-0.2722545497708881	-0.5982669503999999	-0.7050806783999999
42.2	-0.6139853378430342	-0.615451895703852	-0.5509458552490086	-0.6106051073153373	-0.2754729388531053	-0.605119846806784	-0.7122108739075841
42.400000000000006	-0.6207411733042489	-0.62218986635882	-0.5574101846805033	-0.6173909451338389	-0.27870510162890644	-0.6119976817786882	-0.7193593336954882
42.6	-0.6275205994439814	-0.6289512648110787	-0.5639016916926125	-0.6242007518119103	-0.2819508497953983	-0.6189000360837122	-0.7265256119205122
42.800000000000004	-0.6343232094340742	-0.6357356897084797	-0.5704199953603498	-0.6310341197619139	-0.2852099950496882	-0.6258264880476161	-0.733709260988416
43.	-0.6411485940552932	-0.642542739698874	-0.576964714758728	-0.6378906349452649	-0.2884823490888829	-0.6327766136000003	-0.7409098316000002
43.2	-0.6479963417432365	-0.649372013050983	-0.5835354689627608	-0.644769877845024	-0.2917677236100897	-0.6397499863203844	-0.7481268727971844
43.400000000000006	-0.6548660386341909	-0.6562230984295994	-0.5901318770474611	-0.6516714287739308	-0.29506593031041545	-0.6467461774842882	-0.7553599320090882
43.6	-0.6617572686110438	-0.6630955749586902	-0.5967535580878419	-0.658594868044725	-0.2983767794060865	-0.6537647561093118	-0.7626085550981119
43.800000000000004	-0.6686696133491892	-0.669989021416916	-0.6034001309587985	-0.6655397759135248	-0.301700073364829	-0.6608052890012163	-0.7698722864060162
44.	-0.6756026523624281	-0.676903016582936	-0.6100712052465965	-0.6725057286165241	-0.30503561225846154	-0.6678673407999999	-0.7771506687999998
44.2	-0.6825559630488844	-0.6838371392354107	-0.6167663781794298	-0.6794922958607684	-0.30838319616379295	-0.6749504740259842	-0.7844432437187842
44.400000000000006	-0.6895291207369422	-0.6907909681529998	-0.6234852462044892	-0.686499046763897	-0.3117426251576317	-0.6820542491258885	-0.7917495512186885
44.6	-0.6965216987311553	-0.697764082114363	-0.6302274057689651	-0.6935255504435488	-0.31511369931678634	-0.6891782245189123	-0.7990691300197122
44.800000000000004	-0.7035332683582014	-0.7047560598981607	-0.636992453320049	-0.7005713760171717	-0.3184962187180658	-0.6963219566428164	-0.8064015175516164
45.	-0.7105633990127976	-0.7117664790941303	-0.6437799853049311	-0.7076360905776191	-0.3218899834382785	-0.7034850000000001	-0.8137462500000001
45.2	-0.7176116582036777	-0.7187949069753913	-0.650589598170803	-0.7147192546314862	-0.3252947935494929	-0.710666907203584	-0.8211028623523842
45.400000000000006	-0.7246776115995254	-0.7258409059557315	-0.657420888364855	-0.7218204273713575	-0.3287104464410804	-0.7178672290234882	-0.8284708884442882
45.6	-0.7317608230749194	-0.7329040384574872	-0.6642734514780804	-0.7289391679898178	-0.33213673315465286	-0.7250855144325122	-0.8358498610053122
45.800000000000004	-0.7388608547563273	-0.7399838669029957	-0.6711468720962792	-0.7360750356794522	-0.33557344389810717	-0.7323213106524161	-0.8432393117052162
46.	-0.7459772670680342	-0.7470799537145929	-0.6780407276233091	-0.7432275888223727	-0.3390203688793397	-0.7395741631999999	-0.8506387711999999
46.2	-0.753109618778149	-0.7541918613146162	-0.6849545953828547	-0.7503963802483522	-0.3424772983062472	-0.7468436159331843	-0.8580477691779842
46.400000000000006	-0.7602574670445477	-0.7613191521254019	-0.6918880526985999	-0.7575809604999314	-0.3459440223867261	-0.7541292110970885	-0.8654658344058885
46.6	-0.7674203674608716	-0.7684613885692865	-0.6988406768942284	-0.7647808801146916	-0.34942033132867295	-0.7614304893701124	-0.8728924947749124
46.800000000000004	-0.7745978741025035	-0.7756181306668196	-0.7058120452934248	-0.7719956896302147	-0.3529060153399845	-0.768746989910016	-0.880327277346816
47.	-0.7817895395725568	-0.7827889296257695	-0.7128017352198729	-0.7792249393423356	-0.3564008645201993	-0.7760782504	-0.8877697084
47.2	-0.7889949150478613	-0.7899733350222844	-0.7198093239972573	-0.786468175614163	-0.35990466527398896	-0.7834238070947844	-0.8952193134755844
47.400000000000006	-0.7962135503249639	-0.7971708964403094	-0.7268343869343613	-0.7937249416789041	-0.3634171998688665	-0.7907831948666885	-0.9026756174234885
47.6	-0.8034449938661158	-0.8043811634637897	-0.7338764887915109	-0.8009947806891766	-0.3669382504003164	-0.798155947251712	-0.9101381444485119
47.800000000000004	-0.8106887928452887	-0.8116036856766717	-0.740935191262776	-0.8082772357975994	-0.3704675989638236	-0.8055415964956163	-0.9176064181564163
48.	-0.8179444931941477	-0.8188380126629001	-0.7480100560616924	-0.8155718515442275	-0.37400502765487226	-0.8129396736000002	-0.9250799616000003
48.2	-0.8252116396481093	-0.8260836940064212	-0.755100644901797	-0.8228781926374324	-0.3775503185689473	-0.8203497083683838	-0.9325582973251838
48.400000000000006	-0.8324897757922919	-0.8333402792620619	-0.7622065194966258	-0.8301957989860649	-0.38110325380153315	-0.8277712294522883	-0.9400409474170883
48.6	-0.8397784441075717	-0.8406073143679035	-0.7693272415597148	-0.83752419982725	-0.3846636154481142	-0.8352037643973126	-0.9475274335461126
48.800000000000004	-0.8470771860165753	-0.8478843398009485	-0.7764623728046008	-0.8448629243981143	-0.38823118521652306	-0.8426468396892162	-0.9550172770140162
49.	-0.8543855419297111	-0.8551708958276063	-0.7836114749414381	-0.8522115019357829	-0.3918057408605737	-0.8500999807999999	-0.9625099987999999
49.2	-0.8617030512911651	-0.8624665227142879	-0.7907741061934855	-0.8595694616773819	-0.39538705810948566	-0.8575627122339845	-0.9700051196067845
49.400000000000006	-0.869029252624962	-0.8697707607274032	-0.797949816971892	-0.8669363328600369	-0.39897491270478647	-0.8650345575738879	-0.977502159906688
49.6	-0.8763636835809536	-0.8770831501333621	-0.8051381568980249	-0.8743116447208734	-0.4025690803880038	-0.8725150395269121	-0.985000639987712
49.800000000000004	-0.8837058809808643	-0.8844032311985754	-0.8123386755932521	-0.8816949264970174	-0.4061693369006657	-0.880003679970816	-0.992500079999616
50.	-0.8910553808643018	-0.8917305441894529	-0.8195509226789404	-0.8890857074255942	-0.40977545798429954	-0.8875	-1.
50.2	-0.8984117185348227	-0.8990646291439082	-0.8267744477764576	-0.8964835167437302	-0.4133872193804333	-0.895003519971584	-1.007499920000384
50.400000000000006	-0.9057744286059313	-0.906405022336343	-0.834008800507171	-0.9038878836885507	-0.4170043968305947	-0.9025137595514885	-1.0149993600122884
50.6	-0.913143045047117	-0.9137512580781616	-0.8412535304924476	-0.911298337497181	-0.42062676527229376	-0.9100302377605123	-1.0224978400933122
50.800000000000004	-0.9205171012299208	-0.921102870840976	-0.8485081872181918	-0.9187144074067477	-0.42425409639902223	-0.9175524730204161	-1.0299948803932162
51.	-0.9278961299739293	-0.928459395096397	-0.8557723157961082	-0.9261356226543758	-0.42788616134758173	-0.9250799831999996	-1.0374900011999997
51.2	-0.9352796635928632	-0.9358203653160365	-0.8630454572603344	-0.9335615124771914	-0.431522731265213	-0.932612285661184	-1.044982722985984
51.400000000000006	-0.9426672339405675	-0.9431853159715058	-0.870327152659837	-0.9409916061123201	-0.43516357729915667	-0.9401488973050881	-1.052472566453888
51.6	-0.9500583724570917	-0.9505537815344157	-0.877616943043583	-0.9484254327968874	-0.4388084705966532	-0.9476893346181121	-1.0599590525829121
51.800000000000004	-0.9574526102147217	-0.9579252964763785	-0.8849143694605397	-0.9558625217680194	-0.4424571823049434	-0.9552331137180161	-1.0674417026748162
52.	-0.9648494779640221	-0.9652993947277353	-0.8922189729596741	-0.9633024022628415	-0.4461094835712677	-0.9627797504000003	-1.0749200384000004
52.2	-0.9722485061798897	-0.9726756078764697	-0.8995302945899536	-0.9707446035184796	-0.4497651455388214	-0.9703287601827841	-1.0823935818435841
52.400000000000006	-0.9796492251076009	-0.9800534680155345	-0.906847875400345	-0.9781886547720595	-0.45342393815910526	-0.9778796583546878	-1.0898618555514878
52.6	-0.9870511648088486	-0.9874325073462391	-0.9141712559807869	-0.9856340852607064	-0.4570856296789773	-0.9854319600197118	-1.0973243825765118
52.800000000000004	-0.9944538552078156	-0.9948122580698938	-0.9214999731170657	-0.9930804242215466	-0.46074998841279624	-0.9929851801436156	-1.1047806865244156
53.	-1.0018568261371987	-1.0021922523878077	-0.9288335626797459	-1.0005272008917054	-0.4644167826749204	-1.0005388336000005	-1.1122302916000004
53.2	-1.009259607384304	-1.009572022501291	-0.9361715606683947	-1.0079739445083091	-0.4680857807797084	-1.0080924352163843	-1.1196727226531842
53.400000000000006	-1.0166617287370427	-1.016951100611653	-0.9435135030825781	-1.0154201803914975	-0.4717567510415187	-1.0156454998202884	-1.1271075052250883
53.6	-1.024062720030036	-1.0243290189202032	-0.9508589259218627	-1.0228653948052624	-0.4754294617747096	-1.0231975422853117	-1.1345341655941117
53.800000000000004	-1.0314621111906501	-1.031705308945972	-0.9582073651858154	-1.0303091067579433	-0.47910368129363984	-1.0307480775772166	-1.1419522308220167
54.	-1.0388594322850526	-1.0390795026602737	-0.9655583568740023	-1.0377508475172443	-0.4827791778481507	-1.0382966208000002	-1.1493612288000001
54.2	-1.0462542135642714	-1.0464511335095281	-0.9729114369859905	-1.0451901483508705	-0.4864557186056961	-1.045842687241985	-1.156760688294785
54.400000000000006	-1.0536459855102676	-1.0538197349502134	-0.9802661407243383	-1.052626540526526	-0.49013307063555345	-1.0533857924218883	-1.1641501389946884
54.6	-1.0610342788819616	-1.0611848404388078	-0.9876220016429444	-1.0600595553119152	-0.49381100118119736	-1.0609254521349123	-1.1715291115557123
54.800000000000004	-1.0684186247613434	-1.06854598343179	-0.9949785541790747	-1.0674887239747435	-0.4974892774861029	-1.0684611824988155	-1.1788971376476156
55.	-1.0757985545994684	-1.0759026973856385	-1.0023353328072617	-1.0749135777827146	-0.5011676667937445	-1.0759925000000006	-1.1862537500000006
55.2	-1.0831736002625951	-1.083254515756832	-1.0096918720020396	-1.0823336480035335	-0.5048459363475972	-1.0835189215395835	-1.1935984824483836
55.400000000000006	-1.090543294078183	-1.0906009719808976	-1.0170477062379415	-1.0897484659049046	-0.5085238533911356	-1.0910399644794877	-1.2009308699802879
55.6	-1.0979071688809854	-1.0979415994315014	-1.0244023699895002	-1.0971575627545325	-0.5122011851678344	-1.0985551466885117	-1.2082504487813117
55.800000000000004	-1.1052647580591235	-1.1052759351214867	-1.03175539773125	-1.104560469820122	-0.5158776987682279	-1.106063986588416	-1.2155567562812162
56.	-1.1126155956001051	-1.112603517288673	-1.0391063239347078	-1.1119567183693768	-0.5195531610629964	-1.1135660031999999	-1.2228493312
56.2	-1.1199592161369718	-1.1199238841708805	-1.046454682331863	-1.1193458396700027	-0.5232273398908263	-1.121060716189184	-1.2301277135939839
56.400000000000006	-1.1272951549942603	-1.1272365740059287	-1.0538000081977308	-1.1267273649897036	-0.5269000031868287	-1.1285476459130883	-1.2373914449018883
56.6	-1.1346229482341577	-1.134541125031637	-1.0611418380069741	-1.134100825596184	-0.5305709188861153	-1.136026313466112	-1.244640067990912
56.800000000000004	-1.1419421327025265	-1.1418370754858258	-1.0684797082342576	-1.1414657527571488	-0.5342398549237976	-1.143496240726017	-1.251873127202817
57.	-1.1492522460749615	-1.1491239636063142	-1.075813155354244	-1.148821677740302	-0.5379065792349871	-1.1509569503999997	-1.2590901683999998
57.2	-1.1565528269029104	-1.1564013275547278	-1.0831417158415975	-1.1561681318133488	-0.5415708597547955	-1.1584079660707844	-1.2662907390115845
57.400000000000006	-1.1638434146596788	-1.1636687075925611	-1.0904649261709816	-1.1635046462439935	-0.5452324644183341	-1.1658488122426884	-1.2734743880794883
57.6	-1.1711235497865229	-1.1709256496020217	-1.0977823228170593	-1.1708307522999404	-0.5488911610406676	-1.1732790143877125	-1.2806406663045125
57.800000000000004	-1.1783927737387483	-1.1781717001290462	-1.1050934421851515	-1.1781459812488944	-0.5525467187161129	-1.1806980989916163	-1.2877891260924161
58.	-1.1856506290317341	-1.1854064057195701	-1.112397821254143	-1.1854498643585598	-0.5561989078187933	-1.1881055935999996	-1.2949193215999997
58.2	-1.1928966592870247	-1.1926293129195307	-1.1196950012185822	-1.1927419328966415	-0.5598474987385482	-1.1955010268643846	-1.3020308087811845
58.400000000000006	-1.200130409278416	-1.1998399682748633	-1.1269845240795342	-1.2000217181308441	-0.5634922618652172	-1.2028839285882882	-1.3091231454330883
58.6	-1.207351424977984	-1.2070379183315045	-1.1342659318380641	-1.2072887513288715	-0.5671329675886392	-1.2102538297733125	-1.3161958912421126
58.800000000000004	-1.2145592536022005	-1.2142227096353908	-1.141538766495238	-1.2145425582820257	-0.570769386298654	-1.217610262665216	-1.323248607830016
59.	-1.2217534436579736	-1.2213938888420275	-1.1488025700521207	-1.2217826418373576	-0.5744012883851007	-1.2249527608000002	-1.3302808588000001
59.2	-1.2289335449887298	-1.2285510082554099	-1.156056884509778	-1.229008558555632	-0.5780284442344976	-1.232280859049984	-1.3372922097827842
59.400000000000006	-1.236099108820509	-1.2356936260490468	-1.1633012518692751	-1.2362198751152145	-0.5816506245401959	-1.2395940936698884	-1.3442822284826885
59.60000000000001	-1.2432496878079766	-1.2428213006040962	-1.1705352140728549	-1.2434161581944712	-0.5852676029426114	-1.246892002342913	-1.351250484723713
59.8	-1.2503848360805756	-1.249933590301716	-1.177758316482809	-1.2505969744717667	-0.5888791540495947	-1.2541741242268158	-1.3581965504956157
60.	-1.2575041092885226	-1.2570300535230654	-1.1849701098161425	-1.2577618906254682	-0.5924850524689974	-1.2614400000000001	-1.3651200000000001
60.2	-1.2646070646489473	-1.2641102486493023	-1.1921701451270132	-1.264910473333941	-0.59608507280867	-1.2686891719075848	-1.3720204096963848
60.400000000000006	-1.271693260991929	-1.271173734061585	-1.1993579734695796	-1.2720422892755507	-0.5996789896764633	-1.2759211838074882	-1.3788973583482882
60.60000000000001	-1.2787622588065544	-1.2782200681410711	-1.2065331458979995	-1.279156905128663	-0.6032665776802282	-1.2831355812165126	-1.3857504270693126
60.8	-1.2858136202870545	-1.285248810311173	-1.2136952134664307	-1.2862538875716436	-0.6068476114278154	-1.2903319113564158	-1.3925791993692158
61.	-1.292846909378795	-1.2922595297232642	-1.2208437272290327	-1.2933328032828588	-0.6104218655068483	-1.2975097232000001	-1.3993832612000001
61.2	-1.2998616918244457	-1.2992518001088065	-1.2279782382399627	-1.3003932189406742	-0.6139891160435834	-1.304668567517184	-1.406162201001984
61.400000000000006	-1.30685753520996	-1.3062251952115451	-1.2350982979799143	-1.3074347012234553	-0.6175491431079158	-1.3118079969210896	-1.4129156097498896
61.60000000000001	-1.313834009010716	-1.3131792887752256	-1.2422034651974252	-1.314456816809568	-0.6211017272892027	-1.3189275659141122	-1.4196430809989122
61.8	-1.3207906846375679	-1.3201136545435925	-1.24929330347191	-1.3214591323773779	-0.6246466491768008	-1.3260268309340162	-1.4263442109308162
62.	-1.327727135482922	-1.327027866260393	-1.2563673764376477	-1.328441214605251	-0.6281836893600682	-1.3331053503999994	-1.4330185983999995
62.2	-1.3346429369668256	-1.3339214976693712	-1.2634252477289158	-1.3354026301715534	-0.6317126284283616	-1.3401626847587838	-1.4396658449795838
62.400000000000006	-1.3415376665830159	-1.3407941225015605	-1.270466480979993	-1.3423429457546503	-0.6352332469710383	-1.3471983965306884	-1.4462855550074885
62.60000000000001	-1.3484109039449999	-1.3476453179871453	-1.277490639825157	-1.3492617280329076	-0.6387453255774556	-1.354212050355712	-1.452877335632512
62.8	-1.3552622308321818	-1.3544746741005858	-1.2844972878986858	-1.3561585436846908	-0.6422486449198072	-1.361203213039616	-1.4594407968604157
63.	-1.3620912312358613	-1.3612817834757853	-1.291485988832223	-1.3630329593883663	-0.6457429891914896	-1.3681714535999996	-1.4659755515999997
63.2	-1.368897491405363	-1.3680662387466458	-1.2984563082732758	-1.3698845418222998	-0.6492281465468097	-1.3751163433123832	-1.4724812157091831
63.400000000000006	-1.3756805998941015	-1.3748276325470699	-1.3054078227765624	-1.3767128576648566	-0.6527039053203095	-1.3820374557562887	-1.4789574080410888
63.60000000000001	-1.3824401476056465	-1.3815655575109596	-1.3123401120838738	-1.383517473594403	-0.6561700538465312	-1.3889343668613123	-1.4854037504901125
63.8	-1.389175727839804	-1.3882796062722171	-1.3192527559369998	-1.3902979562893039	-0.6596263804600163	-1.395806654953216	-1.4918198680380161
64.	-1.395886936338715	-1.3949693714647455	-1.3261453340777318	-1.397053872427926	-0.6630726734953077	-1.4026539008000016	-1.4982053888000015
64.2	-1.4025733713328865	-1.4016344457989396	-1.3330174262478607	-1.403784781909836	-0.6665087212869472	-1.4094756876579833	-1.5045599440707833
64.4	-1.4092346335873231	-1.408274429953857	-1.3398686121891765	-1.410490242691706	-0.6699343121694767	-1.4162716013178878	-1.5108831683706878
64.60000000000001	-1.4158703264475592	-1.4148889378144527	-1.3466984716434702	-1.4171698825613042	-0.6733492350428251	-1.4230412301509126	-1.5171746994917124
64.8	-1.4224800558857593	-1.4214775844324699	-1.3535065843495946	-1.423823336988106	-0.6767532846135713	-1.4297841651548164	-1.5234341785436163
65.	-1.4290634305467926	-1.4280399848596539	-1.3602925355746567	-1.4304502414415887	-0.6801462587042293	-1.4365000000000008	-1.5296612500000006
65.2	-1.435620061794299	-1.4345757541477482	-1.3670559230979964	-1.4370502313912281	-0.6835279551582717	-1.443188331075584	-1.535855561744384
65.4	-1.4421495637567954	-1.4410845073484966	-1.3737963462964435	-1.4436229423065	-0.6868981718191711	-1.4498487575354881	-1.542016765116288
65.60000000000001	-1.448651553373723	-1.4475658595136436	-1.3805134045468275	-1.4501680096568808	-0.6902567065304005	-1.456480881344513	-1.548144514957313
65.8	-1.4551256504415235	-1.4540194256949324	-1.3872066972259778	-1.456685068911846	-0.6936033571354325	-1.463084307324416	-1.554238469657216
66.	-1.4615714776597482	-1.4604448217053796	-1.393875823710725	-1.463173755540873	-0.6969379214777404	-1.4696586431999994	-1.5602982911999996
66.2	-1.46798866067712	-1.4668416770016603	-1.400520383377898	-1.4696337050134374	-0.7002601973982086	-1.4762034996451845	-1.5663236452099847
66.4	-1.4743768281375864	-1.4732096322743489	-1.4071399756043272	-1.4760645527990153	-0.7035699845453054	-1.482718490329088	-1.572314200997888
66.60000000000001	-1.4807356117264472	-1.47954832852081	-1.4137342001091273	-1.4824659343670827	-0.7068670901684251	-1.4892032319621133	-1.5782696316069131
66.8	-1.4870646462163821	-1.4858574067384076	-1.4203026672620451	-1.4888374851871156	-0.710151323383798	-1.4956573443420156	-1.5841896138588156
67.	-1.4933635695135625	-1.4921365079245077	-1.426844999057665	-1.495178840728591	-0.7134224933076554	-1.5020804503999996	-1.5900738283999996
67.2	-1.499632022703741	-1.4983852730764746	-1.4333608180355197	-1.5014896364609847	-0.7166804090562275	-1.5084721762467852	-1.595921959747585
67.4	-1.5058696500982705	-1.504603343191673	-1.4398497467351423	-1.5077695078537725	-0.7199248797457453	-1.5148321512186864	-1.6017336963354865
67.60000000000001	-1.5120760992802451	-1.5107903592674676	-1.4463114076960653	-1.5140180903764309	-0.7231557144924393	-1.5211600079237118	-1.6075087305605118
67.8	-1.518251021150552	-1.5169459650693196	-1.4527454234578212	-1.5202350194984355	-0.72637272241254	-1.5274553822876162	-1.6132467588284163
68.	-1.5243940699739476	-1.5230698233689974	-1.459151416559944	-1.5264199306892634	-0.729575712646447	-1.5337179136000003	-1.6189474816000002
68.2	-1.530504903425139	-1.5291616046228191	-1.4655290095419662	-1.5325724594183905	-0.7327644984963081	-1.5399472445603832	-1.6246106034371834
68.4	-1.5365831826348741	-1.5352209793015994	-1.4718778265950379	-1.5386922411552926	-0.7359389012504882	-1.5461430213242884	-1.6302358330490883
68.60000000000001	-1.5426285722360185	-1.5412476178761525	-1.4781975080991183	-1.544778911369446	-0.739098743061858	-1.552304893549312	-1.635822883338112
68.8	-1.5486407404095957	-1.547241190817293	-1.4844877032118315	-1.5508321055303265	-0.7422438460832874	-1.5584325144412152	-1.641371471446015
69.	-1.5546193589309312	-1.5532013685958364	-1.4907480611631982	-1.5568514591074112	-0.7453740324676476	-1.5645255408000014	-1.646881318800001
69.2	-1.560564103215672	-1.5591278216825968	-1.4969782311832383	-1.5628366075701756	-0.7484891243678086	-1.5705836330659837	-1.6523521511587838
69.4	-1.5664746523659137	-1.5650202205439345	-1.5031778625019723	-1.568787186388096	-0.7515889439366408	-1.5766064553658887	-1.6577836986586885
69.60000000000001	-1.5723506892162433	-1.5708782427080874	-1.5093466043494201	-1.5747028235970244	-0.7546733133270146	-1.582593675558912	-1.663175695859712
69.8	-1.5781919003798284	-1.5767015875537211	-1.515484105955602	-1.580583170738868	-0.7577420550106607	-1.588544965282817	-1.6685278817916167
70.	-1.5839979762945058	-1.5824899585529648	-1.5215900165482854	-1.5864279601636158	-0.7607949987231604	-1.5944599999999993	-1.6738399999999993
70.2	-1.5897686112688545	-1.5882430591779462	-1.5276639901283842	-1.5922369295117984	-0.7638319811539596	-1.600338459043584	-1.679111798592384
70.4	-1.5955035035282772	-1.5939605929007936	-1.5337057009702912	-1.598009816423947	-0.7668528392564736	-1.6061800256634882	-1.6843430302842881
70.60000000000001	-1.601202355261077	-1.5996422631936351	-1.5397148285223452	-1.6037463585405924	-0.7698574099841184	-1.6119843870725121	-1.6895334524453123
70.8	-1.6068648726645254	-1.6052877735285986	-1.5456910522328844	-1.6094462935022655	-0.7728455302903093	-1.6177512344924168	-1.6946828271452166
71.	-1.6124907659909642	-1.610896827377813	-1.5516340515502482	-1.615109358949498	-0.7758170371284623	-1.6234802632000007	-1.6997909212000009
71.2	-1.6180797495938737	-1.6164691284427433	-1.5575435059227751	-1.6207352925228207	-0.7787717674519928	-1.6291711725731846	-1.7048575062179845
71.4	-1.6236315419739387	-1.6220043942642854	-1.5634190947988036	-1.6263238318627646	-0.7817095582143163	-1.6348236661370885	-1.7098823586458884
71.60000000000001	-1.6291458658251619	-1.627502363174258	-1.5692604976266722	-1.6318747146098607	-0.7846302476201562	-1.6404374516101123	-1.7148652598149123
71.80000000000001	-1.634622448080899	-1.6329627751740168	-1.5750673939182895	-1.63738767840464	-0.787533684209466	-1.6460122409500166	-1.7198059959868166
72.	-1.64006101995997	-1.6383853702649174	-1.5808394736707532	-1.6428624608876332	-0.7904197214739569	-1.6515477504000002	-1.7247043584000004
72.2	-1.6454613170127463	-1.6437698884483165	-1.58657644769051	-1.6482987996993723	-0.7932882129315287	-1.6570437005347844	-1.7295601433155845
72.4	-1.6508230791671914	-1.6491160697255696	-1.5922780291720993	-1.653696432480388	-0.7961390121000805	-1.6624998163066877	-1.7343731520634877
72.60000000000001	-1.6561460507749688	-1.6544236540980326	-1.5979439313100614	-1.659055096871211	-0.798971972497512	-1.6679158270917125	-1.7391431910885125
72.80000000000001	-1.6614299806575188	-1.6596923815670612	-1.6035738672989361	-1.6643745305123727	-0.8017869476417223	-1.6732914667356171	-1.743870071996417
73.	-1.6666746221521256	-1.6649219935474422	-1.609167550333263	-1.6696544710444037	-0.8045837910506108	-1.6786264736000012	-1.7485536116000011
73.2	-1.6718797331580133	-1.6701122530945867	-1.614724693607583	-1.6748946561078355	-0.8073623562402243	-1.6839205906083827	-1.7531936319651829
73.4	-1.6770450761824256	-1.6752629398612253	-1.6202450103164354	-1.6800948233431992	-0.8101225000356043	-1.6891735652922888	-1.7577899604570888
73.60000000000001	-1.6821704183866888	-1.680373833905879	-1.6257282143980616	-1.6852547103910258	-0.8128640915170895	-1.694385149837312	-1.7623424297861119
73.80000000000001	-1.6872555316322801	-1.6854447152870686	-1.6311740376738424	-1.690374054891846	-0.8155870025310206	-1.6995551011292158	-1.766850878054016
74.	-1.6923001925269654	-1.690475364063315	-1.6365822298597776	-1.695452594486191	-0.8182911049237376	-1.7046831807999994	-1.7713151487999994
74.2	-1.6973041824708115	-1.6954655602931399	-1.6419525414244611	-1.7004900668145921	-0.8209762705415815	-1.7097691552739853	-1.7757350910467853
74.4	-1.7022672877023117	-1.7004150840350636	-1.6472847228364857	-1.7054862095175805	-0.8236423712308925	-1.7148127958138897	-1.7801105593466895
74.60000000000001	-1.707189299344436	-1.7053237153476073	-1.6525785245644447	-1.7104407602356868	-0.8262892788380108	-1.7198138785669137	-1.7844414138277136
74.80000000000001	-1.712070013450731	-1.7101912387842069	-1.6578336970769312	-1.7153534566094422	-0.8289168652092772	-1.7247721846108146	-1.7887275202396147
75.	-1.7169092310513825	-1.7150174671840543	-1.663049990842538	-1.720224029315613	-0.8315250022596367	-1.7296875	-1.79296875
75.2	-1.7217067581993153	-1.7198022241740982	-1.668227156329859	-1.7250522617491368	-0.8341135686896329	-1.7345596158115835	-1.7971649802403835
75.4	-1.7264624060162694	-1.724545333397976	-1.6733649468850014	-1.729838023901622	-0.8366824552286126	-1.7393883281914877	-1.8013160938522876
75.60000000000001	-1.7311759907388449	-1.7292466184993256	-1.6784631409654125	-1.7345811889641733	-0.839231553815324	-1.7441734384005119	-1.8054219795333122
75.80000000000001	-1.7358473337646305	-1.733905903121785	-1.6835215297517194	-1.7392816301278953	-0.8417607563885149	-1.7489147528604168	-1.8094825318332166
76.	-1.7404762616982568	-1.7385230109089918	-1.6885399045144196	-1.7439392205838922	-0.8442699548869333	-1.7536120832000015	-1.8134976512000014
76.2	-1.745062606397486	-1.7430977655045845	-1.6935180565240113	-1.748553833523269	-0.8467590412493278	-1.7582652463011832	-1.8174672440259831
76.4	-1.7496062050192682	-1.747629990556022	-1.6984557770509925	-1.7531253421371304	-0.8492279074144462	-1.7628740643450884	-1.8213912226938884
76.60000000000001	-1.7541069000658744	-1.7521195203368882	-1.7033528573658605	-1.7576536196165808	-0.8516764453210366	-1.7674383648581138	-1.8252695056229138
76.80000000000001	-1.7585645394308949	-1.756566220077232	-1.7082090887391135	-1.7621385391527247	-0.8541045474628587	-1.7719579807580152	-1.8291020173148151
77.	-1.762978976445399	-1.7609699605337714	-1.7130242624393768	-1.766579973936666	-0.8565121173408353	-1.7764327504000006	-1.8328886884000006
77.2	-1.7673500699239824	-1.7653306124632262	-1.717798177267805	-1.7709777971595106	-0.8588990684024562	-1.7808625176227855	-1.8366294556835854
77.4	-1.7716776842108355	-1.7696480466223148	-1.7225306616656129	-1.7753318820123625	-0.8612653144428545	-1.785247131794687	-1.840324262191487
77.60000000000001	-1.7759616892258294	-1.7739221337677562	-1.7272215512331355	-1.779642101686326	-0.8636107692571634	-1.7895864478597125	-1.8439730572165125
77.80000000000001	-1.7802019605105965	-1.778152744656269	-1.7318706815707083	-1.783908329372506	-0.8659353466405161	-1.793880326383615	-1.8475757963644153
78.	-1.784398379274639	-1.7823397500445721	-1.736477888278666	-1.7881304382620065	-0.8682389603880455	-1.798128633599998	-1.8511324415999981
78.2	-1.7885508324413577	-1.7864830210718183	-1.7410430069573446	-1.792308301545933	-0.8705215242948852	-1.8023312414563837	-1.8546429612931838
78.4	-1.7926592126941745	-1.790582448589566	-1.7455658732070791	-1.7964417924153893	-0.8727829521561681	-1.8064880276602895	-1.8581073302650895
78.60000000000001	-1.7967234185225902	-1.7946379518234772	-1.750046322628205	-1.8005307840614804	-0.8750231597046569	-1.8105988757253113	-1.8615255298341111
78.80000000000001	-1.8007433542682443	-1.7986494521708762	-1.7544841909513214	-1.8045751496753109	-0.8772420775373531	-1.8146636750172163	-1.8648975478620162
79.	-1.8047189301710798	-1.8026168710290873	-1.7588793293527751	-1.8085747624479847	-0.8794396430381637	-1.8186823207999998	-1.8682233787999998
79.2	-1.8086500624153043	-1.806540129795436	-1.7632316181133638	-1.8125294955706073	-0.8816157936223963	-1.8226547142819856	-1.8715030237347854
79.4	-1.8125366731755521	-1.810419149867246	-1.7675409406912048	-1.816439222234283	-0.8837704667053583	-1.8265807626618868	-1.874736490434687
79.60000000000001	-1.816378690662959	-1.8142538526418421	-1.771807180544416	-1.820303815630116	-0.8859035997023571	-1.8304603791749092	-1.8779237933957091
79.80000000000001	-1.8201760491711791	-1.818044159516549	-1.7760302211311154	-1.824123148949211	-0.8880151300287	-1.8342934831388162	-1.8810649538876163
80.	-1.8239286891225408	-1.821789993956143	-1.7802099459094205	-1.8278970953826725	-0.8901049950996943	-1.838079999999998	-1.8841599999999978
80.2	-1.8276365571141102	-1.8254913090680207	-1.78434623833745	-1.8316255281216056	-0.8921731323295321	-1.841819861379584	-1.8872089666883838
80.4	-1.8312996059637217	-1.8291480799134856	-1.788438981873321	-1.8353079939567167	-0.894219483944974	-1.8455130051194861	-1.8902118958202863
80.60000000000001	-1.8349177947561317	-1.8327602820579143	-1.792488061121159	-1.8389438036186212	-0.8962440090819312	-1.8491593753285138	-1.8931688362213137
80.80000000000001	-1.8384910888889954	-1.8363278910666831	-1.7964933858050152	-1.8425330567064089	-0.8982466705396392	-1.8527589224284196	-1.8960798437212194
81.	-1.8420194601190603	-1.8398508825051685	-1.8004548898092705	-1.8460758777488193	-0.9002274311173333	-1.8563116032	-1.8989449811999997
81.2	-1.8455028866082	-1.843329231938747	-1.8043725079777782	-1.8495723912745923	-0.902186253614249	-1.8598173808291851	-1.901764318633985
81.4	-1.8489413529694891	-1.8467629149327953	-1.8082461751543897	-1.853022721812467	-0.9041231008296219	-1.8632762249530885	-1.9045379331418886
81.60000000000001	-1.8523348503132537	-1.8501519070526895	-1.812075826182957	-1.856426993891183	-0.9060379355626873	-1.8666881117061134	-1.9072659090309134
81.80000000000001	-1.8556833762931932	-1.8534961900925009	-1.8158613959073326	-1.8597853320394795	-0.9079307206126808	-1.8700530237660151	-1.909948337842815
82.	-1.8589869351524524	-1.856795783415367	-1.819602819171368	-1.8630978607860962	-0.9098014188922289	-1.8733709503999976	-1.912585318399998
82.2	-1.8622455377697498	-1.860050720263843	-1.8233000308189158	-1.8663647046597724	-0.9116500027285858	-1.8766418875107855	-1.9151769568515853
82.4	-1.865459201705301	-1.863261033899219	-1.8269529697992457	-1.869585988189248	-0.9134764605165073	-1.8798658376826891	-1.917723366719489
82.60000000000001	-1.8686279512470962	-1.866426757582785	-1.8305616090981933	-1.8727618359032618	-0.9152807822030926	-1.8830428102277135	-1.9202246689445133
82.80000000000001	-1.8717518174568315	-1.8695479245758313	-1.8341259383661197	-1.8758923723305538	-0.9170629577354402	-1.886172821231617	-1.9226809919324168
83.	-1.874830838216079	-1.8726245681396474	-1.837645947360569	-1.8789777219998631	-0.9188229770606489	-1.8892558936000032	-1.9250924716000029
83.2	-1.8778650582722964	-1.875656721535524	-1.8411216258390866	-1.8820180094399293	-0.9205608301258174	-1.892292057104383	-1.9274592514211832
83.4	-1.880854529284984	-1.8786444056267915	-1.8445529635592168	-1.885013359179492	-0.9222765068780446	-1.895281348428287	-1.9297814824730875
83.60000000000001	-1.8837993098717165	-1.8815870248785682	-1.847939950278504	-1.8879638957472906	-0.9239699972644291	-1.8982238112133147	-1.9320593234821146
83.80000000000001	-1.8866994656541949	-1.8844843951339922	-1.8512825757544933	-1.8908697436720643	-0.9256412100655209	-1.9011194961052156	-1.9342929408700158
84.	-1.8895550693043945	-1.8873367371423941	-1.8545808297432438	-1.8937310274825527	-0.927289820803279	-1.9039684607999996	-1.9364825087999993
84.2	-1.8923662005906	-1.890144271653105	-1.8578347122974268	-1.8965478717074953	-0.9289158637583302	-1.9067707700899845	-1.9386282092227844
84.4	-1.8951329464234947	-1.8929072194154553	-1.8610442624751289	-1.8993204008756317	-0.9305194162154217	-1.9095264959098874	-1.9407302319226876
84.60000000000001	-1.8978554009022872	-1.8956258011787754	-1.864209528474482	-1.9020487395157013	-0.9321005554593005	-1.9122357173829094	-1.9427887745637094
84.80000000000001	-1.9005336653606348	-1.8983002376923963	-1.8673305584936182	-1.9047330121564434	-0.9336593587747138	-1.9148985208668154	-1.9448040427356155
85.	-1.9031678484129606	-1.9009307497056485	-1.8704074007306692	-1.9073733433265974	-0.9351959034464088	-1.9175149999999992	-1.9467762499999992
85.2	-1.9057580660003512	-1.9035175579678627	-1.873440103383768	-1.909969857554903	-0.9367102667591327	-1.9200852557475852	-1.948705617936385
85.4	-1.9083044414366939	-1.9060608832283696	-1.8764287146510459	-1.9125226793700996	-0.9382025259976327	-1.9226093964474882	-1.950592376188288
85.60000000000001	-1.9108071054547902	-1.9085609462364999	-1.8793732827306349	-1.9150319333009267	-0.9396727584466559	-1.9250875378565113	-1.9524367625093113
85.80000000000001	-1.9132661962523285	-1.9110179677415842	-1.8822738204699638	-1.9174977438761236	-0.9411210413909494	-1.927519803196419	-1.9542390228092188
86.	-1.915681859538101	-1.9134321684929527	-1.885129882731236	-1.9199202356244296	-0.9425474521152604	-1.9299063232000044	-1.955999411200004
86.2	-1.9180542485780296	-1.9158037692399368	-1.8879414867567932	-1.9222995330745847	-0.9439520679043361	-1.9322472361571856	-1.9577181900419856
86.4	-1.9203835242412048	-1.918132990731867	-1.8907088462356503	-1.924635760755328	-0.9453349660429237	-1.9345426879610907	-1.9593956299898903
86.60000000000001	-1.922669855045994	-1.9204200537180736	-1.8934321748568217	-1.9269290431953991	-0.9466962238157702	-1.93679283215411	-1.9610320100389096
86.80000000000001	-1.924913417206136	-1.9226651789478872	-1.8961116863093221	-1.9291795049235372	-0.948035918507623	-1.9389978299740172	-1.962627617570817
87.	-1.9271143946768043	-1.924868587170639	-1.8987475942821659	-1.931387270468482	-0.949354127403229	-1.9411578504000007	-1.9641827484000007
87.2	-1.9292729792007521	-1.9270304991356593	-1.901340112464368	-1.933552464358973	-0.9506509277873356	-1.9432730701987828	-1.965697706819583
87.4	-1.931389370354225	-1.9291511355922788	-1.903889454544943	-1.9356752111237494	-0.95192639694469	-1.9453436739706862	-1.9671728056474862
87.60000000000001	-1.9334637755932291	-1.9312307172898282	-1.9063958342129055	-1.937755635291551	-0.9531806121600391	-1.9473698541957123	-1.9686083662725125
87.80000000000001	-1.9354964102995103	-1.933269464977638	-1.90885946515727	-1.939793861391117	-0.9544136507181302	-1.949351811279614	-1.9700047187004142
88.	-1.9374874978266516	-1.935267599405039	-1.9112805610670507	-1.9417900139511868	-0.9556255899037105	-1.951289753599998	-1.971362201599998
88.2	-1.939437269546144	-1.937225341321362	-1.913659335631263	-1.9437442175005002	-0.9568165070015271	-1.953183897552384	-1.9726811623491844
88.4	-1.9413459648935039	-1.9391429114759373	-1.9159960025389213	-1.9456565965677963	-0.9579864792963272	-1.9550344675962874	-1.9739619570810873
88.60000000000001	-1.9432138314143321	-1.9410205306180959	-1.91829077547904	-1.947527275681815	-0.9591355840728579	-1.956841696301311	-1.9752049507301113
88.80000000000001	-1.9450411248103447	-1.9428584194971683	-1.9205438681406337	-1.9493563793712951	-0.9602638986158666	-1.9586058243932194	-1.976410517078019
89.	-1.9468281089855595	-1.944656798862485	-1.922755494212717	-1.9511440321649764	-0.9613715002101001	-1.9603271007999983	-1.9775790387999983
89.2	-1.9485750560922706	-1.9464158894633767	-1.9249258673843048	-1.9528903585915989	-0.9624584661403058	-1.9620057826979862	-1.978710907510786
89.4	-1.950282246577177	-1.9481359120491746	-1.9270552013444118	-1.954595483179901	-0.9635248736912309	-1.9636421355578872	-1.9798065238106872
89.60000000000001	-1.9519499692275049	-1.9498170873692087	-1.929143709782052	-1.9562595304586232	-0.9645708001476223	-1.965236433190914	-1.9808662973317137
89.80000000000001	-1.9535785212169423	-1.9514596361728098	-1.9311916063862407	-1.9578826249565042	-0.9655963227942275	-1.9667889577948168	-1.9818906467836168
90.	-1.9551682081519215	-1.9530637792093086	-1.9331991048459918	-1.9594648912022838	-0.9666015189157934	-1.9683000000000017	-1.9828800000000015
90.2	-1.9567193441175474	-1.954629737228036	-1.9351664188503206	-1.9610064291857279	-0.9675864657970673	-1.969769858915584	-1.983834793984384
90.4	-1.9582322517237254	-1.9561577309783222	-1.9370937620882414	-1.9625072679686046	-0.9685512407227964	-1.9711988421754887	-1.9847554749562892
90.60000000000001	-1.9597072621512706	-1.9576479812094982	-1.9389813482487686	-1.963967871182732	-0.9694959209777277	-1.9725872659845152	-1.9856424983973149
90.80000000000001	-1.9611447151978834	-1.9591007086708947	-1.9408293910209173	-1.965388785816158	-0.9704205838466086	-1.973935455164416	-1.986496329097216
91.	-1.9625449593243833	-1.960516134111842	-1.9426381040937017	-1.9667705588569322	-0.9713253066141859	-1.9752437432000003	-1.9873174412
91.2	-1.963908351700688	-1.961894478281671	-1.9444077011561367	-1.9681137372931032	-0.9722101665652072	-1.976512472285185	-1.9881063182499847
91.4	-1.9652352582519168	-1.9632359619297124	-1.9461383958972367	-1.9694188681127198	-0.9730752409844193	-1.9777419933690905	-1.9888634532378902
91.60000000000001	-1.9665260537044418	-1.9645408058052967	-1.9478304020060166	-1.9706864983038308	-0.9739206071565696	-1.9789326662021107	-1.989589348646911
91.80000000000001	-1.9677811216320136	-1.9658092058172163	-1.9494839331714908	-1.971917174854485	-0.9747463423664052	-1.9800848593820177	-1.9902845164988179
92.	-1.9690008545018265	-1.9670414248472863	-1.9510992030826737	-1.9731114447527314	-0.9755525055040019	-1.9811989503999992	-1.9909494783999993
92.2	-1.970185653720629	-1.9682380296961641	-1.9526764254285802	-1.9742698549866187	-0.9763392277652989	-1.9822753256867802	-1.9915847655875805
92.4	-1.9713359296806978	-1.9693996116811705	-1.954215813898225	-1.9753929525441958	-0.9771067570761325	-1.9833143806586888	-1.9921909189754885
92.60000000000001	-1.9724521018060353	-1.9705267621196263	-1.9557175821806227	-1.9764812844135113	-0.9778553438520379	-1.984316519763713	-1.9927684892005129
92.80000000000001	-1.9735345985984039	-1.9716200723288524	-1.9571819439647877	-1.9775353975826142	-0.9785852385085504	-1.9852821565276184	-1.993318036668418
93.	-1.974583857683389	-1.9726801336261692	-1.9586090977034085	-1.9785558390395535	-0.9792966914612053	-1.9862117135999988	-1.993840131599999
93.2	-1.9756003258564976	-1.9737075373288977	-1.9599993466910592	-1.9795431557723775	-0.9799899531255379	-1.9871056228003867	-1.9943353540771867
93.4	-1.9765844591292554	-1.974702874754359	-1.9613532051173586	-1.9804978947691356	-0.9806652739170837	-1.9879643251642856	-1.9948042940890858
93.60000000000001	-1.9775367227752656	-1.9756667372198733	-1.9626711977449989	-1.9814206030178765	-0.9813229042513777	-1.98878827098931	-1.9952475515781103
93.80000000000001	-1.9784575913762672	-1.9765997160427615	-1.9639538493366717	-1.982311827506649	-0.9819630945439555	-1.989577919881218	-1.9956657364860177
94.	-1.9793475488682706	-1.9775024025403447	-1.9652016846550693	-1.9831721152235016	-0.9825860952103521	-1.9903337407999984	-1.9960594687999986
94.2	-1.9802070885875758	-1.9783753880299435	-1.9664152284628837	-1.9840020131564835	-0.9831921566661032	-1.9910562121059847	-1.9964293785987852
94.4	-1.9810367133169058	-1.9792192638288786	-1.9675950055228069	-1.9848020682936434	-0.9837815293267438	-1.9917458216058914	-1.9967761060986913
94.60000000000001	-1.9818369353314726	-1.9800346212544708	-1.9687415405975306	-1.9855728276230302	-0.9843544636078093	-1.99240306659891	-1.9971003016997102
94.80000000000001	-1.9826082764449862	-1.9808220516240411	-1.9698553584497471	-1.9863148381326927	-0.984911209924835	-1.993028453922817	-1.997402626031617
95.	-1.9833512680558916	-1.98158214625491	-1.970936983842148	-1.9870286468106797	-0.9854520186933564	-1.9936225000000003	-1.9976837500000002
95.2	-1.984066451193282	-1.9823154964643983	-1.9719869415374258	-1.98771480064504	-0.9859771403289085	-1.9941857308835809	-1.9979443548323808
95.4	-1.9847543765630773	-1.9830226935698267	-1.9730057562982721	-1.9883738466238223	-0.9864868252470269	-1.9947186823034881	-1.9981851321242878
95.60000000000001	-1.985415604594094	-1.9837043288885163	-1.973993952887379	-1.989006331735076	-0.9869813238632467	-1.9952218997125135	-1.9984067838853132
95.80000000000001	-1.9860507054840513	-1.9843609937377877	-1.9749520560674385	-1.9896128029668492	-0.9874608865931034	-1.9956959383324167	-1.9986100225852166
96.	-1.9866602592457587	-1.9849932794349616	-1.9758805906011425	-1.990193807307191	-0.987925763852132	-1.9961413632000018	-1.9987955712000023
96.2	-1.9872448557531508	-1.985601777297359	-1.976780081251183	-1.9907498917441502	-0.9883762060558682	-1.9965587492131862	-1.9989641632579858
96.4	-1.9878050947873391	-1.9861870786423004	-1.9776510527802522	-1.9912816032657759	-0.9888124636198471	-1.9969486811770865	-1.9991165428858864
96.60000000000001	-1.9883415860827105	-1.9867497747871068	-1.9784940299510418	-1.9917894888601166	-0.989234786959604	-1.9973117538501133	-1.9992534648549132
96.80000000000001	-1.9888549493730214	-1.9872904570490988	-1.979309537526244	-1.9922740955152214	-0.9896434264906743	-1.9976485719900168	-1.999375694626817
97.	-1.9893458144374565	-1.9878097167455973	-1.9800981002685505	-1.992735970219139	-0.9900386326285932	-1.9979597503999997	-1.9994840083999996
97.2	-1.98981482114679	-1.9883081451939228	-1.9808602429406534	-1.993175659959918	-0.9904206557888962	-1.99824591397479	-1.99957919315559
97.4	-1.990262619509274	-1.9887863337113965	-1.9815964903052448	-1.9935937117256075	-0.9907897463871184	-1.9985076977466878	-1.999662046703488
97.60000000000001	-1.9906898697169528	-1.989244873615339	-1.9823073671250167	-1.9939906725042564	-0.9911461548387952	-1.9987457469317107	-1.9997333777285107
97.80000000000001	-1.9910972421915487	-1.989684356223071	-1.9829933981626608	-1.9943670892839134	-0.991490131559462	-1.9989607169756134	-1.9997940058364136
98.	-1.9914854176306886	-1.9901053728519134	-1.9836551081808693	-1.9947235090526272	-0.9918219269646539	-1.9991532735999988	-1.9998447615999986
98.2	-1.991855087053872	-1.9905085148191868	-1.9842930219423343	-1.9950604787984467	-0.9921417914699064	-1.9993240928483846	-1.9998864866051846
98.4	-1.992206951848603	-1.990894373442212	-1.9849076642097476	-1.9953785455094208	-0.9924499754907549	-1.9994738611322906	-1.9999200334970908
98.60000000000001	-1.9925417238165313	-1.99126354003831	-1.9854995597458012	-1.9956782561735984	-0.9927467294427345	-1.9996032752773147	-1.9999462660261145
98.80000000000001	-1.9928601252193587	-1.9916166059248015	-1.986069233313187	-1.9959601577790282	-0.9930323037413804	-1.9997130425692136	-1.9999660590940138
99.	-1.9931628888251192	-1.9919541624190071	-1.9866172096745973	-1.996224797313759	-0.9933069488022283	-1.9998038808000005	-1.9999802988000006
99.2	-1.9934507579541172	-1.9922768008382477	-1.9871440135927236	-1.9964727217658398	-0.9935709150408132	-1.9998765183139833	-1.9999898824867834
99.4	-1.9937244865250732	-1.9925851124998442	-1.9876501698302584	-1.9967044781233192	-0.9938244528726706	-1.9999316940538818	-1.999995718786682
99.60000000000001	-1.9939848391012067	-1.9928796887211169	-1.9881362031498933	-1.9969206133742463	-0.9940678127133357	-1.999970157606909	-1.999998727667709
99.80000000000001	-1.9942325909362224	-1.9931611208193871	-1.9886026383143205	-1.9971216745066696	-0.9943012449783438	-1.9999926692508176	-1.9999998404796173
100.	-1.994468528020565	-1.9934300001119718	-1.9890500000862255	-1.9973082085086356	-0.9945250000832272	-2.	-2.
100.2	-1.9946934424773144	-1.9936876134927868	-1.9894793557244763	-1.9974818529490859	-0.994739677901283	-2	-2
100.4	-1.9949080837088742	-1.9939351257095517	-1.989891877500961	-1.9976442792972064	-0.9949459381471504	-2	-2
100.60000000000001	-1.995113118136514	-1.9941729367942367	-1.990288224900722	-1.997796232970501	-0.9951441143167385	-2	-2
100.80000000000001	-1.9953091382676829	-1.9944014262898146	-1.9906690261394246	-1.9979383312089576	-0.9953345174117453	-2	-2
101.	-1.9954966742559308	-1.9946209486811484	-1.9910349324693546	-1.9980712838480672	-0.995517450401309	-2	-2
101.2	-1.9956762034373037	-1.994831857704159	-1.9913865511321747	-1.9981956695282312	-0.9956932228950093	-2	-2
101.4	-1.9958481582073304	-1.99503451306609	-1.9917243847614512	-1.9983120325498365	-0.9958621346033413	-2	-2
101.60000000000001	-1.9960129325367988	-1.9952292580486541	-1.9920489339377638	-1.9984208916114414	-0.9960244282912498	-2	-2
101.80000000000001	-1.9961708873703063	-1.9954163725236294	-1.9923606992416933	-1.9985227342550678	-0.996180342835417	-2	-2
102.	-1.9963223551076197	-1.9955961320245417	-1.9926601812538198	-1.998618011370552	-0.9963301171125246	-2	-2
102.2	-1.9964676433318695	-1.9957688120849175	-1.9929478805547234	-1.9987071406944965	-0.9964739899992547	-2	-2
102.4	-1.996607037918338	-1.9959346882382831	-1.993224297724984	-1.9987905287532135	-0.9966122003722893	-2	-2
102.60000000000001	-1.9967408056345954	-1.996094036018165	-1.9934899331411526	-1.9988685343927517	-0.9967449871083102	-2	-2
102.80000000000001	-1.996869196321326	-1.996247130958089	-1.9937452086346636	-1.998941507646362	-0.9968725890839996	-2	-2
103.	-1.99699244472836	-1.9963942485915813	-1.993990477135945	-1.9990097730534544	-0.9969952208963365	-2	-2
103.2	-1.997110772066039	-1.9965356372684735	-1.9942261174174223	-1.9990736359151902	-0.9971130483928671	-2	-2
103.4	-1.9972243873219222	-1.99667148779045	-1.9944525082515203	-1.9991333816187302	-0.9972262514071898	-2	-2
103.60000000000001	-1.9973334883833824	-1.996802006799161	-1.9946700276047225	-1.9991892720180056	-0.9973350101145007	-2	-2
103.80000000000001	-1.997438262999523	-1.9969274014090401	-1.9948790265556464	-1.999241560353471	-0.9974395046375566	-2	-2
104.	-1.997538889609947	-1.9970478786959942	-1.9950798242466128	-1.9992904743335544	-0.997539906493	-2	-2
104.2	-1.9976355380629016	-1.9971636367281356	-1.9952727380236641	-1.9993362417133447	-0.9976363693507687	-2	-2
104.4	-1.9977283702411333	-1.9972748531005176	-1.9954580852328427	-1.9993790676146963	-0.9977290446851997	-2	-2
104.60000000000001	-1.9978175406110084	-1.9973817025830949	-1.9956361782018806	-1.9994191250028555	-0.9978180839706303	-2	-2
104.80000000000001	-1.9979031967069074	-1.9974843599458219	-1.995807293133317	-1.9994565862888174	-0.9979036375774136	-2	-2
105.	-1.9979854795618108	-1.9975829987089455	-1.9959716921117387	-1.9994916238835772	-0.9979858405453367	-2	-2
105.2	-1.9980645240921213	-1.9976777745729108	-1.9961296373215476	-1.9995244065062128	-0.9980648179080392	-2	-2
105.4	-1.9981404594437153	-1.9977688315822548	-1.9962813909465895	-1.9995550719552315	-0.9981406946606497	-2	-2
105.60000000000001	-1.9982134093054056	-1.9978563137646521	-1.9964272050615457	-1.9995837493192978	-0.9982135957982963	-2	-2
105.80000000000001	-1.9982834921940542	-1.9979403651477778	-1.9965673019251173	-1.9996105685439851	-0.9982836435977035	-2	-2
106.	-1.9983508217158823	-1.998021126773451	-1.9967018987796523	-1.9996356595748677	-0.9983509460075817	-2	-2
106.2	-1.998415506806731	-1.9980987232309262	-1.996831212867498	-1.9996591512058062	-0.9984156065615052	-2	-2
106.4	-1.9984776519542868	-1.9981732737934017	-1.9969554610035525	-1.9996811437583821	-0.9984777288051673	-2	-2
106.60000000000001	-1.998537357404547	-1.9982448977471727	-1.9970748439566857	-1.9997017202644112	-0.998537416258045	-2	-2
106.80000000000001	-1.998594719354353	-1.998313714354455	-1.9971895431707973	-1.9997209657129569	-0.9985947670703462	-2	-2
107.	-1.998649830132293	-1.998379836900494	-1.9972997390778118	-1.9997389652921873	-0.9986498684977403	-2	-2
107.2	-1.9987027783654088	-1.9984433660457201	-1.997405612109653	-1.999755801631081	-0.9987028065873104	-2	-2
107.4	-1.9987536491425282	-1.9985044009746735	-1.9975073405543695	-1.9997715479823812	-0.9987536673861394	-2	-2
107.60000000000001	-1.9988025241622895	-1.9985630408718942	-1.9976050834060342	-1.9997862763556726	-0.9988025365218229	-2	-2
107.80000000000001	-1.9988494818762208	-1.9986193844666418	-1.997698990135726	-1.9998000577918946	-0.9988494918235291	-2	-2
108.	-1.9988945976241228	-1.9986735215875835	-1.9977892102041317	-1.9998129517459755	-0.9988946046873917	-2	-2
108.2	-1.9989379437624024	-1.9987255345149884	-1.9978758930719382	-1.999825012717111	-0.9989379463667524	-2	-2
108.4	-1.9989795897864626	-1.998775505351378	-1.9979591848871658	-1.9998362955652649	-0.9989795881149527	-2	-2
108.60000000000001	-1.999019602447176	-1.9988235161992747	-1.9980392131815232	-1.9998468543605044	-0.9990196003794537	-2	-2
108.80000000000001	-1.9990580458620235	-1.9988696483981225	-1.9981160992547449	-1.9998567344114062	-0.9990580455468864	-2	-2
109.	-1.999094981621249	-1.9989139741183146	-1.9981899644053105	-1.9998659762236117	-0.9990949814868548	-2	-2
109.2	-1.9991304688895093	-1.9989565598241346	-1.9982609299316996	-1.9998746203213043	-0.9991304660243081	-2	-2
109.4	-1.9991645645025808	-1.998997471907596	-1.9983291170745805	-1.9998827068459046	-0.9991645569841952	-2	-2
109.60000000000001	-1.9991973230606384	-1.9990367767607138	-1.9983946390186456	-1.9998902714177047	-0.9991973121914653	-2	-2
109.80000000000001	-1.9992287970169518	-1.999074540775502	-1.998457593193577	-1.9998973467106547	-0.99922878736224	-2	-2
110.	-1.9992590367632714	-1.9991108291283255	-1.9985180752529887	-1.9999039653485875	-0.9992590296642976	-2	-2
110.2	-1.9992880907115693	-1.9991456973073896	-1.9985761808504947	-1.9999101589364483	-0.9992880846639529	-2	-2
110.4	-1.9993160053722208	-1.9991791971439414	-1.9986320056397089	-1.9999159534619444	-0.9993159979484039	-2	-2
110.60000000000001	-1.999342825514083	-1.9992113805595715	-1.9986856450457553	-1.9999213735482309	-0.9993428151048487	-2	-2
110.80000000000001	-1.999368593882087	-1.9992422994758694	-1.9987371862404937	-1.999926443861307	-0.9993685817204855	-2	-2
111.	-1.9993933518238927	-1.9992720058144255	-1.9987867060293496	-1.9999311885020106	-0.9993933413646591	-2	-2
111.2	-1.999417138965019	-1.9993005509796706	-1.9988342805598664	-1.999935627563957	-0.9994171309600833	-2	-2
111.4	-1.9994399933761957	-1.9993279794993986	-1.9988799859795878	-1.9999397794090217	-0.999439986458087	-2	-2
111.60000000000001	-1.999461951634406	-1.9993543319226492	-1.9989238984360573	-1.9999436623921991	-0.9994619438155211	-2	-2
111.80000000000001	-1.9994830488816837	-1.9993796488610693	-1.9989660932267057	-1.999947294868483	-0.9994830389892372	-2	-2
112.	-1.9995033188815237	-1.9994039709263054	-1.999006636497204	-1.9999506943404777	-0.9995033079360865	-2	-2
112.2	-1.9995227940730866	-1.9994273387300041	-1.9990455888873904	-1.9999538746671255	-0.9995227846869442	-2	-2
112.4	-1.999541505623042	-1.9994497926982264	-1.9990830109667557	-1.9999568491377888	-0.9995414981825179	-2	-2
112.60000000000001	-1.9995594834757562	-1.9994713686093253	-1.9991189633047899	-1.999959631063052	-0.9995594768032146	-2	-2
112.80000000000001	-1.999576756401154	-1.9994920982645676	-1.9991535064709833	-1.9999622337535	-0.9995767489295821	-2	-2
113.	-1.9995933520408677	-1.9995120134615754	-1.999186699319487	-1.9999646698326605	-0.9995933429421684	-2	-2
113.2	-1.9996092969524444	-1.9995311459979708	-1.9992185923127574	-1.9999669490443635	-0.9996092872195396	-2	-2
113.4	-1.9996246166520097	-1.999549527671376	-1.9992492334339003	-1.999969080804909	-0.999624608312014	-2	-2
113.60000000000001	-1.9996393356550437	-1.9995671902306824	-1.9992786706684638	-1.9999710745548134	-0.9996393289105522	-2	-2
113.80000000000001	-1.9996534775156474	-1.9995841624016002	-1.999306952001997	-1.9999729397345918	-0.9996534713913839	-2	-2
114.	-1.999667064864234	-1.999600469138173	-1.9993341254152568	-1.9999746853686513	-0.9996670581307395	-2	-2
114.2	-1.999680119443924	-1.9996161353033612	-1.999360236349999	-1.9999763185374098	-0.9996801115048488	-2	-2
114.4	-1.999692662145067	-1.9996311857601252	-1.9993853239224768	-1.9999778459975284	-0.9996926538813392	-2	-2
114.60000000000001	-1.999704713038943	-1.999645645371425	-1.999409426314662	-1.9999792745214775	-0.999704705965746	-2	-2
114.80000000000001	-1.9997162914097355	-1.9996595389956877	-1.9994325817085261	-1.9999806108817269	-0.9997162855894752	-2	-2
115.	-1.999727415785476	-1.9996728896902005	-1.9994548282860405	-1.9999818615597003	-0.9997274104053351	-2	-2
115.2	-1.9997381039677122	-1.9996857171216054	-1.9994762041493108	-1.9999830316388938	-0.9997380980661338	-2	-2
115.4	-1.9997483730599113	-1.9996980407432547	-1.999496744082086	-1.9999841259815905	-0.9997483662246794	-2	-2
115.60000000000001	-1.9997582394949152	-1.9997098800085016	-1.999516478615945	-1.9999851494640655	-0.9997582325280208	-2	-2
115.80000000000001	-1.9997677190611747	-1.9997212543706981	-1.9995354380245864	-1.9999861069625944	-0.99976771345354	-2	-2
116.	-1.9997768269281102	-1.999732183283197	-1.9995536525817093	-1.9999870031455411	-0.9997768228973294	-2	-2
116.2	-1.999785577670253	-1.9997426854967761	-1.9995711525610123	-1.9999878416338974	-0.9997855744108547	-2	-2
116.4	-1.9997939852907587	-1.9997527766527055	-1.9995879681731306	-1.9999886258758428	-0.9997939815455817	-2	-2
116.60000000000001	-1.9998020632436317	-1.9997624715350195	-1.9996041266452225	-1.9999893593315783	-0.9998020578529763	-2	-2
116.80000000000001	-1.9998098244553206	-1.9997717849277656	-1.999619651624006	-1.9999900454613044	-0.9998098168845039	-2	-2
117.	-1.999817281345457	-1.9997807316149914	-1.9996345665704982	-1.9999906876419955	-0.9998172721916305	-2	-2
117.2	-1.9998244458466996	-1.9997893263807445	-1.999648894945717	-1.9999912885706326	-0.9998244370894622	-2	-2
117.4	-1.9998313294237615	-1.9997975840090723	-1.9996626602106793	-1.9999918506217442	-0.9998313222523237	-2	-2
117.60000000000001	-1.999837943091868	-1.9998055192840223	-1.999675885826403	-1.9999923761685776	-0.9998379374815369	-2	-2
117.80000000000001	-1.9998442974342883	-1.9998131458703272	-1.9996885948164687	-1.9999928675843799	-0.9998442926968555	-2	-2
118.	-1.9998504026193775	-1.999820474237011	-1.9997008067020774	-1.999993327242398	-0.9998503978180332	-2	-2
118.2	-1.9998562684166792	-1.999827515014531	-1.9997125394313615	-1.9999937575159077	-0.9998562627648235	-2	-2
118.4	-1.999861904212757	-1.9998342788537797	-1.9997238109532218	-1.9999941606110532	-0.9998618974569802	-2	-2
118.60000000000001	-1.9998673190261131	-1.9998407764056494	-1.9997346392165583	-1.999994538058625	-0.9998673118142569	-2	-2
118.80000000000001	-1.9998725215215891	-1.999847018321032	-1.9997450421702714	-1.9999948912216705	-0.9998725152667226	-2	-2
119.	-1.9998775200242267	-1.9998530152508203	-1.9997550377632614	-1.999995221463236	-0.999877515219183	-2	-2
119.2	-1.9998823225328421	-1.9998587778459058	-1.9997646432096532	-1.999995530146369	-0.9998823189363536	-2	-2
119.4	-1.9998869367323586	-1.9998643161855978	-1.9997738726915968	-1.9999958186341162	-0.9998869337064229	-2	-2
119.60000000000001	-1.999891370006548	-1.9998696380093792	-1.9997827398814325	-1.9999960883279821	-0.9998913668175797	-2	-2
119.80000000000001	-1.9998956294495227	-1.9998747509879082	-1.9997912584635953	-1.9999963408297903	-0.9998956255580127	-2	-2
120.	-1.9998997218773564	-1.9998796628261897	-1.9997994421225198	-1.9999965771499573	-0.9998997172159106	-2	-2
120.2	-1.9999036538388049	-1.9998843812292275	-1.9998073045426414	-1.999996798164663	-0.9999036490787031	-2	-2
120.4	-1.9999074316258245	-1.9998889139020262	-1.9998148594083947	-1.9999970047500868	-0.9999074276520815	-2	-2
120.60000000000001	-1.9999110612837216	-1.99989326854959	-1.99982211949458	-1.999997197782408	-0.9999110582319026	-2	-2
120.80000000000001	-1.9999145486206797	-1.9998974528769233	-1.9998290952997868	-1.9999973781378064	-0.9999145461885167	-2	-2
121.	-1.9999178992171986	-1.9999014742904409	-1.999835797205264	-1.9999975467808242	-0.9999178968922743	-2	-2
121.2	-1.9999211184349301	-1.9999053385018444	-1.9998422355931462	-1.999997704687707	-0.9999211157135259	-2	-2
121.4	-1.9999242114253488	-1.9999090510644892	-1.999848420845568	-1.999997852460642	-0.999924208022622	-2	-2
121.60000000000001	-1.9999271831378793	-1.9999126175773125	-1.9998543633446644	-1.9999979906838405	-0.9999271791899133	-2	-2
121.80000000000001	-1.9999300383278769	-1.9999160436392505	-1.9998600734694614	-1.9999981199415142	-0.9999300345454673	-2	-2
122.	-1.9999327815642605	-1.9999193348492403	-1.9998655606617746	-1.9999982408178745	-0.9999327784937688	-2	-2
122.2	-1.9999354172368558	-1.9999224968062184	-1.9998708328487218	-1.9999983538973838	-0.9999354149028662	-2	-2
122.4	-1.999937949563211	-1.9999255351091214	-1.9998758979362938	-1.9999984598265788	-0.9999379477030876	-2	-2
122.60000000000001	-1.9999403825956419	-1.9999284552021919	-1.9998807638304805	-1.999998559074235	-0.9999403808247619	-2	-2
122.80000000000001	-1.9999427202275002	-1.9999312612826843	-1.9998854384372726	-1.9999986519860606	-0.9999427181982173	-2	-2
123.	-1.9999449661995148	-1.9999339573270858	-1.9998899296626607	-1.9999987389077638	-0.9999449637537826	-2	-2
123.2	-1.9999471241056972	-1.9999365473650428	-1.9998942453948667	-1.999998820185053	-0.9999471214217862	-2	-2
123.4	-1.9999491973991623	-1.9999390354262014	-1.999898392587262	-1.999998896163636	-0.9999491950181109	-2	-2
123.60000000000001	-1.9999511893976447	-1.9999414255402075	-1.9999023772220037	-1.999998967193791	-0.9999511875696474	-2	-2
123.80000000000001	-1.9999531032887456	-1.9999437217367078	-1.9999062053041876	-1.9999990336370748	-0.9999531019459615	-2	-2
124.	-1.9999549421350649	-1.9999459280453478	-1.9999098828389095	-1.9999990957652476	-0.999954941037049	-2	-2
124.2	-1.9999567088792374	-1.9999480484306764	-1.9999134158312648	-1.999999153832857	-0.9999567077329053	-2	-2
124.4	-1.9999584063483604	-1.9999500860453425	-1.9999168102863492	-1.9999992080944509	-0.9999584049235265	-2	-2
124.60000000000001	-1.9999600372587922	-1.9999520437640916	-1.9999200721835197	-1.9999992588045765	-0.9999600354989082	-2	-2
124.80000000000001	-1.9999616042202795	-1.999953924505611	-1.9999232067559911	-1.9999993062177814	-0.9999616023490462	-2	-2
125.	-1.999963109740324	-1.999955731188589	-1.999926218475674	-1.9999993505886133	-0.9999631081613904	-2	-2
125.2	-1.9999645562281005	-1.999957466731713	-1.9999291117903042	-1.9999993921692762	-0.9999645550524252	-2	-2
125.4	-1.9999659459982626	-1.9999591340536713	-1.9999318911476165	-1.999999431046295	-0.9999659451220339	-2	-2
125.60000000000001	-1.9999672812747962	-1.9999607360731513	-1.9999345609953463	-1.999999467328017	-0.9999672804714986	-2	-2
125.80000000000001	-1.9999685641943503	-1.999962275682076	-1.9999371257812293	-1.9999995012088256	-0.9999685632021021	-2	-2
126.	-1.9999697968099386	-1.9999637552266216	-1.9999395899530006	-1.9999995328831037	-0.9999697954151264	-2	-2
126.2	-1.9999709810939315	-1.9999651767710216	-1.9999419579583957	-1.9999995625452345	-0.9999709792118541	-2	-2
126.4	-1.999972118941527	-1.9999665424175366	-1.999944234050272	-1.9999995903896006	-0.9999721166935673	-2	-2
126.60000000000001	-1.999973212173474	-1.999967854268428	-1.9999464213243858	-1.9999996166105853	-0.9999732099573269	-2	-2
126.80000000000001	-1.9999742625391768	-1.9999691144259568	-1.9999485228510665	-1.9999996414025718	-0.9999742607098835	-2	-2
127.	-1.999975271719429	-1.999970324992384	-1.9999505417476209	-1.9999996647915999	-0.9999752703455478	-2	-2
127.2	-1.999976241329203	-1.9999714880699706	-1.999952481131356	-1.999999686657424	-0.999976240332475	-2	-2
127.4	-1.9999771729200002	-1.9999726057609775	-1.9999543441195784	-1.9999997070950075	-0.9999771721388199	-2	-2
127.60000000000001	-1.9999780679826198	-1.9999736800778443	-1.9999561338295953	-1.9999997262018572	-0.9999780672327374	-2	-2
127.80000000000001	-1.9999789279498799	-1.9999747124783074	-1.999957853378713	-1.9999997440754793	-0.9999789270823827	-2	-2
128.	-1.9999797541967872	-1.999975704406793	-1.9999595058842388	-1.9999997608133802	-0.9999797531559106	-2	-2
128.20000000000002	-1.9999805480460877	-1.9999766573319964	-1.999961094178362	-1.9999997765130662	-0.9999805469214763	-2	-2
128.4	-1.9999813107681004	-1.999977572722613	-1.9999626203675762	-1.9999997912720435	-0.9999813098246598	-2	-2
128.60000000000002	-1.9999820435833866	-1.9999784520473385	-1.9999640866449577	-1.999999805152071	-0.9999820429786257	-2	-2
128.8	-1.9999827476645327	-1.999979296774868	-1.9999654952083104	-1.9999998181035101	-0.9999827473937491	-2	-2
129.	-1.999983424138272	-1.9999801083738973	-1.9999668482554376	-1.9999998301724546	-0.9999834241077842	-2	-2
129.20000000000002	-1.9999840740871233	-1.9999808883131216	-1.9999681479841427	-1.9999998414157443	-0.9999840741584847	-2	-2
129.4	-1.9999846985510856	-1.99998163793404	-1.9999693965922294	-1.9999998518902196	-0.9999846985836046	-2	-2
129.60000000000002	-1.9999852985294946	-1.9999823582367071	-1.9999705962775012	-1.9999998616527206	-0.9999852984208981	-2	-2
129.8	-1.9999858749823916	-1.9999830502573808	-1.999971749235465	-1.9999998707600875	-0.9999858747081192	-2	-2
130.	-1.9999864288322582	-1.9999837150348736	-1.9999728572983169	-1.9999998792691605	-0.9999864284830217	-2	-2
130.20000000000002	-1.9999869609653493	-1.9999843536079975	-1.9999739219538044	-1.9999998872417293	-0.9999869607330716	-2	-2
130.4	-1.9999874722332085	-1.999984967015565	-1.999974944762006	-1.9999998947652253	-0.9999874721827132	-2	-2
130.60000000000002	-1.9999879634539817	-1.999985556296388	-1.9999759272830004	-1.9999999018556653	-0.9999879635585796	-2	-2
130.8	-1.9999884354136843	-1.9999861224892788	-1.9999768710768662	-1.9999999085130495	-0.9999884355963767	-2	-2
131.	-1.9999888888676312	-1.9999866666321942	-1.999977777703682	-1.9999999147373775	-0.9999888890318113	-2	-2
131.20000000000002	-1.9999893245413425	-1.9999871895924617	-1.9999786487235263	-1.9999999205286494	-0.9999893246005896	-2	-2
131.4	-1.9999897431320708	-1.9999876920695747	-1.9999794856964779	-1.9999999258868653	-0.9999897430384181	-2	-2
131.60000000000002	-1.9999901453096187	-1.9999881747990977	-1.9999802901608936	-1.9999999308120253	-0.9999901450810031	-2	-2
131.8	-1.9999905317175362	-1.9999886385165948	-1.9999810632850685	-1.9999999353041291	-0.9999905314640511	-2	-2
132.	-1.9999909029742031	-1.9999890839576302	-1.9999818061219359	-1.9999999394226862	-0.9999909028439354	-2	-2
132.20000000000002	-1.999991259673704	-1.9999895118577684	-1.9999825197620755	-1.9999999433075129	-0.9999912597052608	-2	-2
132.4	-1.999991602386798	-1.9999899229525735	-1.9999832052960667	-1.9999999469644356	-0.9999916025609313	-2	-2
132.60000000000002	-1.9999919316619121	-1.99999031797761	-1.9999838638144882	-1.9999999503934545	-0.9999919319245643	-2	-2
132.8	-1.9999922480259684	-1.9999906976590855	-1.9999844964079199	-1.9999999535945692	-0.9999922483097768	-2	-2
133.	-1.999992551985229	-1.9999910625516328	-1.999985104166941	-1.99999995656778	-0.9999925522301861	-2	-2
133.20000000000002	-1.999992844026063	-1.9999914131512573	-1.9999856881821303	-1.9999999593130866	-0.9999928441994095	-2	-2
133.4	-1.9999931246158154	-1.9999917499718105	-1.9999862494998772	-1.9999999618304893	-0.9999931247310642	-2	-2
133.60000000000002	-1.9999933942034989	-1.9999920735271444	-1.9999867888962006	-1.9999999641211201	-0.999993394337866	-2	-2
133.8	-1.9999936532204845	-1.9999923843311103	-1.9999873071312797	-1.999999966259883	-0.9999936534460108	-2	-2
134.	-1.9999939020812472	-1.99999268289756	-1.9999878049754722	-1.9999999682919476	-0.9999939024052877	-2	-2
134.20000000000002	-1.9999941411840707	-1.9999929697403453	-1.999988283199135	-1.9999999702173135	-0.999994141579447	-2	-2
134.4	-1.9999943709115238	-1.9999932453733182	-1.999988742572625	-1.9999999720359807	-0.9999943713322392	-2	-2
134.60000000000002	-1.999994591631259	-1.9999935102906832	-1.9999891838663002	-1.9999999737479492	-0.9999945920274145	-2	-2
134.8	-1.9999948036964197	-1.9999937648605568	-1.999989607850517	-1.9999999753532192	-0.9999948040287232	-2	-2
135.	-1.9999950074464004	-1.9999940094419917	-1.9999900152956331	-1.9999999768517904	-0.9999950076999157	-2	-2
135.20000000000002	-1.9999952032072297	-1.9999942443990417	-1.9999904069113676	-1.999999978243663	-0.9999952034047423	-2	-2
135.4	-1.9999953912921493	-1.9999944700957615	-1.9999907832273731	-1.9999999795349626	-0.9999953915022443	-2	-2
135.60000000000002	-1.999995572002183	-1.9999946868962053	-1.999991144772874	-1.9999999807607771	-0.999995572274089	-2	-2
135.8	-1.9999957456264625	-1.9999948951644275	-1.9999914920779496	-1.9999999819266858	-0.9999957459652332	-2	-2
136.	-1.999995912442843	-1.999995095264482	-1.9999918256726796	-1.9999999830326884	-0.9999959128248211	-2	-2
136.20000000000002	-1.9999960727182384	-1.9999952875604237	-1.9999921460871433	-1.9999999840787854	-0.9999960731019973	-2	-2
136.4	-1.9999962267091673	-1.9999954723879454	-1.99999245385142	-1.9999999850649766	-0.9999962270459062	-2	-2
136.60000000000002	-1.999996374662014	-1.9999956499958733	-1.999992749495589	-1.9999999859912616	-0.9999963749056919	-2	-2
136.8	-1.999996516813541	-1.9999958206329966	-1.99999303354973	-1.999999986857641	-0.9999965169304992	-2	-2
137.	-1.9999966533912308	-1.9999959845485986	-1.9999933065439222	-1.9999999876641146	-0.9999966533694723	-2	-2
137.20000000000002	-1.999996784613653	-1.9999961419919619	-1.999993569008245	-1.9999999884194324	-0.9999967844717556	-2	-2
137.4	-1.999996910690753	-1.9999962932123696	-1.999993821428008	-1.999999989136961	-0.9999969104864934	-2	-2
137.60000000000002	-1.9999970318243008	-1.9999964384591047	-1.9999940641361107	-1.9999999898168437	-0.9999970316626288	-2	-2
137.8	-1.999997148208119	-1.9999965779814501	-1.9999942974359324	-1.9999999904590802	-0.9999971482130127	-2	-2
138.	-1.9999972600284996	-1.9999967120286892	-1.9999945216308646	-1.9999999910636703	-0.9999972602827027	-2	-2
138.20000000000002	-1.9999973674643183	-1.9999968408501048	-1.9999947370242983	-1.9999999916306146	-0.9999973680104781	-2	-2
138.4	-1.9999974706875179	-1.9999969646949796	-1.9999949439196247	-1.9999999921599125	-0.9999974715351176	-2	-2
138.60000000000002	-1.999997569863293	-1.9999970838061016	-1.9999951426202354	-1.9999999926515646	-0.9999975709954003	-2	-2
138.8	-1.9999976651503018	-1.9999971983587272	-1.999995333429521	-1.9999999931060919	-0.999997666530105	-2	-2
139.	-1.9999977567010527	-1.9999973084916796	-1.9999955166508734	-1.999999993534056	-0.9999977582780109	-2	-2
139.20000000000002	-1.9999978446620712	-1.9999974143437693	-1.9999956925876836	-1.999999993939609	-0.9999978463778966	-2	-2
139.4	-1.999997929174082	-1.9999975160538077	-1.999995861543902	-1.999999994322751	-0.9999979309685412	-2	-2
139.60000000000002	-1.99999801037234	-1.9999976137606057	-1.999996023920977	-1.9999999946834826	-0.9999980121887238	-2	-2
139.8	-1.9999980883867516	-1.9999977076029747	-1.9999961800209136	-1.9999999950218028	-0.9999980901772232	-2	-2
140.	-1.9999981633421793	-1.9999977977197252	-1.9999963300409607	-1.9999999953377126	-0.9999981651104132	-2	-2
140.20000000000002	-1.9999982353585646	-1.999997884249669	-1.9999964741783676	-1.9999999956312111	-0.9999982371535467	-2	-2
140.4	-1.9999983045511285	-1.9999979673316166	-1.9999966126303832	-1.999999995902299	-0.9999983063963898	-2	-2
140.60000000000002	-1.9999983710306455	-1.9999980471043795	-1.9999967455942569	-1.9999999961529742	-0.9999983729280748	-2	-2
140.8	-1.9999984349034399	-1.9999981237129292	-1.999996873267238	-1.999999996390448	-0.9999984368377348	-2	-2
141.	-1.9999984962717692	-1.9999981973562218	-1.9999969958465755	-1.999999996615371	-0.9999984982145025	-2	-2
141.20000000000002	-1.9999985552337824	-1.9999982681491761	-1.9999971135295187	-1.999999996827743	-0.9999985571475107	-2	-2
141.4	-1.9999986118838844	-1.9999983361809779	-1.9999972265133168	-1.9999999970275646	-0.9999986137258922	-2	-2
141.60000000000002	-1.9999986663126867	-1.999998401540813	-1.9999973349975626	-1.9999999972148355	-0.9999986680387797	-2	-2
141.8	-1.999998718607306	-1.9999984643178672	-1.9999974392574933	-1.9999999973895553	-0.9999987201753061	-2	-2
142.	-1.9999987688514367	-1.9999985246013259	-1.9999975394816578	-1.9999999975517244	-0.9999987702246041	-2	-2
142.20000000000002	-1.9999988171254865	-1.999998582480375	-1.999997635803413	-1.9999999977013434	-0.9999988182900102	-2	-2
142.4	-1.9999988635066428	-1.9999986380442	-1.9999977283561157	-1.9999999978412317	-0.9999988644976773	-2	-2
142.60000000000002	-1.9999989080691893	-1.9999986913819872	-1.9999978172731232	-1.999999997974082	-0.9999989089126522	-2	-2
142.8	-1.9999989508844016	-1.9999987425829215	-1.9999979026877923	-1.999999998099894	-0.9999989515949907	-2	-2
143.	-1.9999989920208234	-1.9999987917365236	-1.99999798473348	-1.999999998218668	-0.999998992604749	-2	-2
143.20000000000002	-1.9999990315442486	-1.9999988389695016	-1.9999980635435433	-1.9999999983304038	-0.9999990320019827	-2	-2
143.4	-1.9999990695179395	-1.999998884376189	-1.999998139251339	-1.9999999984351013	-0.9999990698467477	-2	-2
143.60000000000002	-1.999999106002669	-1.9999989280166706	-1.9999982119902247	-1.9999999985327608	-0.9999991061991002	-2	-2
143.8	-1.999999141056794	-1.999998969951032	-1.9999982818961184	-1.999999998623382	-0.9999991411190957	-2	-2
144.	-1.999999174736433	-1.9999990102393588	-1.9999983491307902	-1.9999999987075692	-0.9999991746667903	-2	-2
144.20000000000002	-1.9999992070954993	-1.999999048941736	-1.999998413793596	-1.9999999987912183	-0.99999920690224	-2	-2
144.4	-1.9999992381857188	-1.9999990861182488	-1.9999984759637546	-1.9999999988756767	-0.9999992378876704	-2	-2
144.60000000000002	-1.9999992680568872	-1.999999121828983	-1.9999985357204846	-1.9999999989607606	-0.9999992676955881	-2	-2
144.8	-1.9999992967567857	-1.9999991561340231	-1.9999985931430044	-1.9999999990462867	-0.9999992963671659	-2	-2
145.	-1.999999324331355	-1.9999991890934552	-1.9999986483105332	-1.999999999132071	-0.9999993239368322	-2	-2
145.20000000000002	-1.999999350824697	-1.999999220767364	-1.9999987013022893	-1.99999999921793	-0.9999993504390157	-2	-2
145.4	-1.9999993762792148	-1.9999992512244757	-1.9999987521974913	-1.9999999993036799	-0.9999993759081447	-2	-2
145.60000000000002	-1.9999994007356734	-1.999999280525586	-1.9999988010753582	-1.9999999993891373	-0.9999994003786479	-2	-2
145.8	-1.9999994242331534	-1.9999993087055203	-1.9999988480151087	-1.9999999994741184	-0.9999994238849538	-2	-2
146.	-1.9999994468093103	-1.9999993357987118	-1.999998893097754	-1.9999999995584397	-0.9999994464614909	-2	-2
146.20000000000002	-1.9999994685002198	-1.9999993618395937	-1.9999989364126667	-1.999999999641917	-0.9999994681426877	-2	-2
146.4	-1.9999994893406263	-1.9999993868625985	-1.999998978023776	-1.9999999997243676	-0.9999994889629729	-2	-2
146.60000000000002	-1.9999995093638603	-1.9999994109021595	-1.99999901798959	-1.9999999998056068	-0.9999995089569271	-2	-2
146.8	-1.9999995286019767	-1.9999994339927094	-1.999999056368617	-1.9999999998854519	-0.999999528166252	-2	-2
147.	-1.9999995470857566	-1.9999994561686814	-1.9999990932193652	-1.9999999999637184	-0.999999546622828	-2	-2
147.20000000000002	-1.9999995648448003	-1.9999994774645082	-1.999999128600343	-2.0000000000402234	-0.9999995643519585	-2	-2
147.4	-1.9999995819589889	-1.999999497914623	-1.9999991625700582	-2.0000000001147824	-0.9999995813789474	-2	-2
147.60000000000002	-1.9999995983506087	-1.9999995175558611	-1.999999195187019	-2.0000000001872125	-0.9999995977290983	-2	-2
147.8	-1.999999614099505	-1.9999995364288417	-1.9999992265097342	-2.00000000025733	-0.9999996134277147	-2	-2
148.	-1.9999996292308948	-1.9999995545602367	-1.9999992565967115	-2.0000000003249507	-0.9999996285001005	-2	-2
148.20000000000002	-1.9999996437689642	-1.9999995719753565	-1.9999992855064592	-2.0000000003898917	-0.9999996429715591	-2	-2
148.4	-1.9999996577369707	-1.9999995886995114	-1.9999993132974856	-2.0000000004519687	-0.9999996568673943	-2	-2
148.60000000000002	-1.999999671157304	-1.999999604758012	-1.9999993400282987	-2.000000000510998	-0.9999996702129099	-2	-2
148.8	-1.999999684051395	-1.9999996201761687	-1.999999365736799	-2.0000000005667964	-0.9999996830334092	-2	-2
149.	-1.9999996964399196	-1.9999996349792917	-1.9999993904032982	-2.0000000006191803	-0.9999996953541963	-2	-2
149.20000000000002	-1.999999708342694	-1.9999996491926915	-1.9999994140665	-2.0000000006679652	-0.9999997072005744	-2	-2
149.4	-1.9999997197787274	-1.9999996628416785	-1.9999994367709932	-2.000000000712969	-0.99999971859479	-2	-2
149.60000000000002	-1.9999997307663646	-1.9999996759515632	-1.999999458561367	-2.000000000754006	-0.9999997295310963	-2	-2
149.8	-1.9999997413231614	-1.999999688547656	-1.9999994794822102	-2.0000000007908945	-0.9999997400222097	-2	-2
150.	-1.9999997514660477	-1.9999997006552674	-1.9999994995781119	-2.0000000008234498	-0.9999997500877864	-2	-2
150.20000000000002	-1.9999997612111904	-1.9999997122997075	-1.9999995188936608	-2.000000000851488	-0.9999997597474823	-2	-2
150.4	-1.9999997705742318	-1.9999997234918594	-1.9999995374734463	-2.0000000008748264	-0.9999997690209536	-2	-2
150.60000000000002	-1.9999997795701479	-1.99999973422834	-1.9999995553620573	-2.0000000008932806	-0.9999997779278562	-2	-2
150.8	-1.999999788213314	-1.9999997445283524	-1.9999995726040825	-2.000000000906667	-0.9999997864878464	-2	-2
151.	-1.999999796517609	-1.9999997544115613	-1.9999995892441111	-2.000000000914803	-0.99999979472058	-2	-2
151.20000000000002	-1.999999804496256	-1.999999763897632	-1.9999996053267322	-2.000000000917503	-0.9999998026457132	-2	-2
151.4	-1.9999998121620786	-1.999999773006229	-1.9999996208965343	-2.000000000914585	-0.999999810282902	-2	-2
151.60000000000002	-1.999999819527298	-1.999999781757018	-1.999999635934164	-2.0000000009058647	-0.9999998176518025	-2	-2
151.8	-1.999999826603725	-1.9999997901696638	-1.9999996503764959	-2.0000000008911583	-0.9999998247720707	-2	-2
152.	-1.999999833402698	-1.9999997982638311	-1.9999996642451077	-2.0000000008702825	-0.9999998316633628	-2	-2
152.20000000000002	-1.9999998399350802	-1.9999998060591853	-1.9999996775623945	-2.0000000008430536	-0.9999998383308972	-2	-2
152.4	-1.999999846211317	-1.9999998135753911	-1.9999996903507513	-2.0000000008092877	-0.9999998447389697	-2	-2
152.60000000000002	-1.999999852241453	-1.9999998208321137	-1.9999997026325729	-2.0000000007688015	-0.9999998508931521	-2	-2
152.8	-1.9999998580351377	-1.999999827849018	-1.9999997144302546	-2.000000000721855	-0.999999856803253	-2	-2
153.	-1.9999998636016745	-1.9999998346454615	-1.9999997257661914	-2.0000000006767227	-0.9999998624790808	-2	-2
153.20000000000002	-1.9999998689499339	-1.9999998411992566	-1.9999997366627782	-2.0000000006364265	-0.9999998679304444	-2	-2
153.4	-1.9999998740884797	-1.999999847493697	-1.9999997471424102	-2.0000000006007514	-0.9999998731671521	-2	-2
153.60000000000002	-1.9999998790255427	-1.999999853538595	-1.9999997572274824	-2.000000000569484	-0.9999998781990126	-2	-2
153.8	-1.9999998837690174	-1.9999998593437622	-1.9999997669403895	-2.00000000054241	-0.9999998830358345	-2	-2
154.	-1.9999998883264907	-1.9999998649190105	-1.9999997763035269	-2.0000000005193153	-0.9999998876874263	-2	-2
154.20000000000002	-1.9999998927052844	-1.9999998702741515	-1.9999997853385967	-2.000000000499986	-0.9999998921635966	-2	-2
154.4	-1.9999998969123574	-1.9999998754189972	-1.9999997940254572	-2.0000000004842073	-0.9999998964741541	-2	-2
154.60000000000002	-1.9999999009544902	-1.9999998803633594	-1.9999998023546668	-2.0000000004717657	-0.9999999006289072	-2	-2
154.8	-1.999999904838114	-1.9999998851170495	-1.9999998103392618	-2.000000000462447	-0.9999999046376645	-2	-2
155.	-1.999999908569475	-1.9999998896898799	-1.999999817992279	-2.0000000004560374	-0.9999999084984149	-2	-2
155.20000000000002	-1.9999999121545144	-1.999999894091662	-1.9999998253267548	-2.000000000452322	-0.9999999122008524	-2	-2
155.4	-1.9999999155989814	-1.9999998983322076	-1.999999832355726	-2.0000000004510876	-0.9999999157504923	-2	-2
155.60000000000002	-1.9999999189083908	-1.9999999024213284	-1.999999839092229	-2.0000000004521197	-0.9999999191530116	-2	-2
155.8	-1.9999999220880353	-1.999999906367116	-1.9999998455493004	-2.0000000004552043	-0.999999922414087	-2	-2
156.	-1.9999999251430105	-1.9999999101571593	-1.9999998517399766	-2.000000000460127	-0.9999999255393954	-2	-2
156.20000000000002	-1.9999999280782037	-1.999999913791236	-1.9999998576772946	-2.000000000466674	-0.9999999285346138	-2	-2
156.4	-1.9999999308983016	-1.9999999172750247	-1.9999998633742908	-2.000000000474631	-0.999999931405419	-2	-2
156.60000000000002	-1.9999999336078083	-1.9999999206142034	-1.9999998688440015	-2.0000000004837846	-0.9999999341574876	-2	-2
156.8	-1.999999936211072	-1.9999999238144506	-1.9999998740994636	-2.0000000004939196	-0.9999999367964967	-2	-2
157.	-1.9999999387122809	-1.9999999268814448	-1.999999879155771	-2.0000000005048224	-0.9999999393281231	-2	-2
157.20000000000002	-1.9999999411154246	-1.9999999298208644	-1.9999998840410969	-2.0000000005162795	-0.9999999417580436	-2	-2
157.4	-1.999999943424319	-1.9999999326383875	-1.9999998887610102	-2.000000000528076	-0.9999999440919352	-2	-2
157.60000000000002	-1.9999999456426631	-1.9999999353396924	-1.999999893315511	-2.000000000539998	-0.9999999463356021	-2	-2
157.8	-1.9999999477740469	-1.9999999379304578	-1.9999998977045992	-2.000000000551831	-0.9999999485012422	-2	-2
158.	-1.999999949821864	-1.999999940416362	-1.9999999019282748	-2.0000000005633622	-0.9999999505941239	-2	-2
158.20000000000002	-1.9999999517893883	-1.999999942803083	-1.9999999059865379	-2.000000000574376	-0.9999999526142475	-2	-2
158.4	-1.999999953679752	-1.9999999450962997	-1.9999999098793884	-2.0000000005846594	-0.9999999545616126	-2	-2
158.60000000000002	-1.999999955495998	-1.9999999473037466	-1.9999999136068263	-2.000000000593998	-0.9999999564362194	-2	-2
158.8	-1.9999999572410208	-1.9999999494373	-1.9999999171688516	-2.0000000006021774	-0.9999999582380679	-2	-2
159.	-1.9999999589176123	-1.999999951498067	-1.9999999205654642	-2.000000000608984	-0.9999999599671581	-2	-2
159.20000000000002	-1.9999999605284997	-1.999999953486048	-1.9999999237966644	-2.000000000614203	-0.9999999616234899	-2	-2
159.4	-1.9999999620761877	-1.9999999554012424	-1.9999999268624518	-2.0000000006176206	-0.9999999632070635	-2	-2
159.60000000000002	-1.9999999635632144	-1.9999999572436509	-1.9999999297628268	-2.000000000619023	-0.9999999647178787	-2	-2
159.8	-1.999999964991908	-1.9999999590132729	-1.9999999324978068	-2.000000000618196	-0.9999999661559357	-2	-2
160.	-1.9999999663646046	-1.9999999607101084	-1.9999999351082	-2.000000000614926	-0.9999999675212342	-2	-2
160.20000000000002	-1.9999999676834588	-1.9999999623341578	-1.9999999376315398	-2.0000000006089973	-0.9999999688137745	-2	-2
160.4	-1.9999999689506074	-1.999999963885421	-1.9999999400678266	-2.0000000006001977	-0.9999999700335565	-2	-2
160.60000000000002	-1.9999999701680828	-1.9999999653638978	-1.9999999424170598	-2.0000000005883116	-0.9999999711907727	-2	-2
160.8	-1.9999999713377954	-1.9999999667695882	-1.9999999446792398	-2.000000000573126	-0.9999999723088521	-2	-2
161.	-1.9999999724616664	-1.9999999681024925	-1.9999999468543663	-2.0000000005544263	-0.9999999733887236	-2	-2
161.20000000000002	-1.9999999735414797	-1.9999999693626105	-1.9999999489424396	-2.000000000531998	-0.9999999744303872	-2	-2
161.4	-1.9999999745789117	-1.9999999705507794	-1.9999999509434596	-2.000000000505628	-0.999999975433843	-2	-2
161.60000000000002	-1.9999999755756919	-1.999999971690215	-1.9999999528574264	-2.0000000004751795	-0.9999999763990908	-2	-2
161.8	-1.9999999765333625	-1.999999972791429	-1.9999999546843397	-2.000000000444617	-0.9999999773261307	-2	-2
162.	-1.999999977453509	-1.9999999738544216	-1.9999999564241997	-2.0000000004162013	-0.9999999782149627	-2	-2
162.2	-1.9999999783375917	-1.9999999748791928	-1.9999999580770065	-2.0000000003898553	-0.9999999790655867	-2	-2
162.4	-1.999999979186974	-1.9999999758657425	-1.99999995964276	-2.0000000003655014	-0.9999999798780028	-2	-2
162.60000000000002	-1.999999980003061	-1.9999999768140708	-1.99999996112146	-2.000000000343061	-0.9999999806522111	-2	-2
162.8	-1.9999999807871625	-1.9999999777241775	-1.9999999625227767	-2.0000000003224576	-0.9999999813882113	-2	-2
163.	-1.999999981540524	-1.999999978596063	-1.9999999638804522	-2.0000000003036127	-0.9999999820860038	-2	-2
163.2	-1.9999999822643233	-1.9999999794297267	-1.9999999651973843	-2.000000000286449	-0.9999999827455883	-2	-2
163.4	-1.9999999829597448	-1.9999999802251691	-1.999999966473573	-2.0000000002708886	-0.9999999833685345	-2	-2
163.60000000000002	-1.9999999836279096	-1.99999998098239	-1.9999999677090186	-2.0000000002568545	-0.9999999839698449	-2	-2
163.8	-1.9999999842698473	-1.9999999817013894	-1.9999999689037207	-2.000000000244268	-0.9999999845532602	-2	-2
164.	-1.999999984886644	-1.9999999823821675	-1.9999999700576794	-2.0000000002330527	-0.9999999851187803	-2	-2
164.2	-1.9999999854792734	-1.999999983024724	-1.9999999711708947	-2.00000000022313	-0.9999999856664052	-2	-2
164.4	-1.999999986048646	-1.9999999836363151	-1.9999999722433666	-2.0000000002144227	-0.9999999861961351	-2	-2
164.60000000000002	-1.9999999865956557	-1.9999999842297609	-1.9999999732750953	-2.0000000002068528	-0.9999999867079696	-2	-2
164.8	-1.999999987121253	-1.999999984805305	-1.9999999742660806	-2.000000000200343	-0.9999999872019091	-2	-2
165.	-1.9999999876262646	-1.999999985362947	-1.9999999752163224	-2.000000000194815	-0.9999999876779534	-2	-2
165.2	-1.9999999881114428	-1.9999999859026878	-1.999999976125821	-2.000000000190192	-0.9999999881361025	-2	-2
165.4	-1.9999999885775712	-1.9999999864245266	-1.9999999769945762	-2.000000000186396	-0.9999999885763564	-2	-2
165.60000000000002	-1.9999999890254612	-1.9999999869284637	-1.9999999778232453	-2.0000000001833493	-0.9999999889987152	-2	-2
165.8	-1.9999999894557492	-1.9999999874144991	-1.9999999786242963	-2.000000000180974	-0.9999999894031788	-2	-2
166.	-1.9999999898692038	-1.999999987882633	-1.9999999794024748	-2.000000000179193	-0.9999999897897472	-2	-2
166.2	-1.999999990266475	-1.9999999883328647	-1.9999999801577806	-2.0000000001779283	-0.9999999901584218	-2	-2
166.4	-1.9999999906481203	-1.9999999887651951	-1.9999999808902138	-2.0000000001771023	-0.9999999905132586	-2	-2
166.60000000000002	-1.999999991014808	-1.9999999891796236	-1.9999999815997744	-2.0000000001766374	-0.9999999908580339	-2	-2
166.8	-1.9999999913671058	-1.9999999895761504	-1.9999999822864627	-2.0000000001764557	-0.9999999911927475	-2	-2
167.	-1.9999999917056448	-1.9999999899547756	-1.9999999829502781	-2.0000000001764797	-0.9999999915173996	-2	-2
167.2	-1.999999992030849	-1.999999990316365	-1.999999983591221	-2.000000000176632	-0.9999999918319901	-2	-2
167.4	-1.9999999923433083	-1.9999999906667885	-1.9999999842092915	-2.000000000176835	-0.9999999921365189	-2	-2
167.60000000000002	-1.999999992643542	-1.9999999910071466	-1.9999999848044892	-2.0000000001770104	-0.9999999924309863	-2	-2
167.8	-1.9999999929320027	-1.9999999913374393	-1.9999999853768142	-2.000000000177081	-0.9999999927153919	-2	-2
168.	-1.9999999932091523	-1.9999999916576665	-1.999999985926267	-2.000000000176969	-0.999999992989736	-2	-2
168.2	-1.9999999934754296	-1.999999991967828	-1.9999999864528468	-2.000000000176597	-0.9999999932540184	-2	-2
168.4	-1.9999999937312536	-1.9999999922679241	-1.9999999869565543	-2.0000000001758873	-0.9999999935082393	-2	-2
168.60000000000002	-1.9999999939770492	-1.9999999925579548	-1.9999999874408019	-2.0000000001747615	-0.9999999937523987	-2	-2
168.8	-1.9999999942131903	-1.99999999283792	-1.9999999879106278	-2.0000000001731433	-0.9999999939864963	-2	-2
169.	-1.9999999944401072	-1.9999999931078196	-1.9999999883660786	-2.000000000170954	-0.9999999942105324	-2	-2
169.2	-1.9999999946581588	-1.9999999933676538	-1.9999999888071536	-2.000000000168116	-0.99999999442528	-2	-2
169.4	-1.9999999948675964	-1.9999999936174224	-1.9999999892338534	-2.0000000001645524	-0.999999994633466	-2	-2
169.60000000000002	-1.9999999950688174	-1.9999999938571256	-1.9999999896461773	-2.0000000001601848	-0.9999999948353286	-2	-2
169.8	-1.99999999526218	-1.9999999940867632	-1.9999999900441259	-2.0000000001549356	-0.9999999950308677	-2	-2
170.	-1.999999995447956	-1.9999999943063522	-1.999999990427699	-2.0000000001487277	-0.9999999952200833	-2	-2
170.2	-1.9999999956264494	-1.9999999945180844	-1.9999999907968966	-2.000000000141483	-0.9999999954029755	-2	-2
170.4	-1.9999999957979397	-1.9999999947234905	-1.9999999911517186	-2.0000000001331246	-0.9999999955795441	-2	-2
170.60000000000002	-1.9999999959626962	-1.9999999949225706	-1.9999999914921651	-2.0000000001243414	-0.9999999957497894	-2	-2
170.8	-1.9999999961209813	-1.9999999951153251	-1.999999991818236	-2.0000000001157683	-0.999999995913711	-2	-2
171.	-1.999999996273096	-1.9999999953017535	-1.9999999921299316	-2.0000000001074034	-0.9999999960713093	-2	-2
171.2	-1.999999996419254	-1.999999995481856	-1.9999999924272516	-2.000000000099244	-0.9999999962225841	-2	-2
171.4	-1.9999999965596469	-1.9999999956556327	-1.9999999927109862	-2.0000000000912896	-0.9999999963675353	-2	-2
171.60000000000002	-1.9999999966945596	-1.9999999958230832	-1.9999999929854957	-2.0000000000835367	-0.9999999965061632	-2	-2
171.8	-1.99999999682415	-1.999999995984208	-1.9999999932514465	-2.0000000000759837	-0.9999999966384675	-2	-2
172.	-1.9999999969486888	-1.999999996139007	-1.999999993508839	-2.0000000000686287	-0.9999999967645404	-2	-2
172.2	-1.9999999970683247	-1.9999999962874797	-1.999999993757673	-2.000000000061469	-0.999999996886165	-2	-2
172.4	-1.9999999971832587	-1.9999999964296267	-1.9999999939979485	-2.000000000054503	-0.9999999970040273	-2	-2
172.60000000000002	-1.9999999972937155	-1.9999999965654478	-1.9999999942296653	-2.0000000000477285	-0.9999999971181273	-2	-2
172.8	-1.999999997399834	-1.9999999966949429	-1.9999999944528237	-2.0000000000411435	-0.9999999972284648	-2	-2
173.	-1.9999999975018008	-1.9999999968187765	-1.9999999946674236	-2.0000000000347455	-0.99999999733504	-2	-2
173.2	-1.9999999975997655	-1.9999999969387459	-1.999999994873465	-2.000000000028533	-0.9999999974378528	-2	-2
173.4	-1.9999999976938694	-1.9999999970549514	-1.999999995070948	-2.0000000000225038	-0.9999999975369033	-2	-2
173.60000000000002	-1.9999999977842982	-1.9999999971673932	-1.9999999952598724	-2.0000000000166556	-0.9999999976321914	-2	-2
173.8	-1.999999997871161	-1.9999999972760714	-1.9999999954402383	-2.000000000010986	-0.9999999977237172	-2	-2
174.	-1.999999997954638	-1.9999999973809857	-1.9999999956120456	-2.0000000000054934	-0.9999999978114805	-2	-2
174.20000000000002	-1.9999999980348666	-1.999999997482136	-1.9999999957753347	-2.000000000000176	-0.9999999978954816	-2	-2
174.4	-1.999999998111905	-1.9999999975795228	-1.9999999959324586	-1.9999999999950309	-0.9999999979757203	-2	-2
174.60000000000002	-1.9999999981859298	-1.9999999976731457	-1.9999999960847894	-1.9999999999900564	-0.9999999980521965	-2	-2
174.8	-1.9999999982570635	-1.9999999977630047	-1.9999999962323276	-1.9999999999852505	-0.9999999981249105	-2	-2
175.	-1.999999998325426	-1.9999999978491	-1.9999999963750725	-1.9999999999806108	-0.9999999981945225	-2	-2
175.20000000000002	-1.9999999983910592	-1.9999999979314318	-1.9999999965130248	-1.9999999999761355	-0.9999999982620184	-2	-2
175.4	-1.9999999984541696	-1.9999999980099994	-1.999999996646184	-1.9999999999718228	-0.9999999983274077	-2	-2
175.60000000000002	-1.999999998514767	-1.9999999980848036	-1.9999999967745505	-1.9999999999676699	-0.9999999983906905	-2	-2
175.8	-1.9999999985729908	-1.9999999981559424	-1.999999996898124	-1.999999999963675	-0.9999999984518668	-2	-2
176.	-1.9999999986289347	-1.9999999982246186	-1.9999999970169047	-1.9999999999598363	-0.9999999985109365	-2	-2
176.20000000000002	-1.999999998682753	-1.9999999982911876	-1.9999999971308924	-1.9999999999561513	-0.9999999985678997	-2	-2
176.4	-1.999999998734373	-1.9999999983556491	-1.999999997240087	-1.9999999999526181	-0.9999999986227562	-2	-2
176.60000000000002	-1.999999998784021	-1.9999999984180032	-1.9999999973444889	-1.9999999999492348	-0.9999999986755062	-2	-2
176.8	-1.9999999988316695	-1.9999999984782502	-1.9999999974440978	-1.999999999945999	-0.9999999987261496	-2	-2
177.	-1.9999999988774984	-1.9999999985363897	-1.999999997538914	-1.9999999999429086	-0.9999999987746865	-2	-2
177.20000000000002	-1.9999999989215131	-1.9999999985924217	-1.9999999976295633	-1.9999999999399618	-0.9999999988211168	-2	-2
177.4	-1.9999999989638022	-1.9999999986463466	-1.9999999977174698	-1.9999999999371563	-0.9999999988654406	-2	-2
177.60000000000002	-1.9999999990044213	-1.999999998698164	-1.9999999978026888	-1.99999999993449	-0.9999999989076577	-2	-2
177.8	-1.9999999990434716	-1.999999998747874	-1.99999999788522	-1.9999999999319609	-0.9999999989478925	-2	-2
178.	-1.9999999990809878	-1.9999999987954769	-1.9999999979650638	-1.9999999999295668	-0.9999999989868383	-2	-2
178.20000000000002	-1.9999999991170119	-1.9999999988409722	-1.9999999980422198	-1.9999999999273057	-0.9999999990246027	-2	-2
178.4	-1.9999999991516229	-1.9999999988843602	-1.9999999981166883	-1.9999999999251754	-0.9999999990611855	-2	-2
178.60000000000002	-1.9999999991848938	-1.999999998925641	-1.999999998188469	-1.9999999999231741	-0.999999999096587	-2	-2
178.8	-1.9999999992168482	-1.999999998965978	-1.9999999982575623	-1.9999999999212994	-0.9999999991308068	-2	-2
179.	-1.9999999992475541	-1.999999999006659	-1.9999999983239678	-1.9999999999195492	-0.9999999991638452	-2	-2
179.20000000000002	-1.9999999992770983	-1.9999999990476538	-1.9999999983876857	-1.9999999999179217	-0.999999999195702	-2	-2
179.4	-1.99999999930544	-1.99999999908893	-1.999999998448716	-1.9999999999164146	-0.9999999992263775	-2	-2
179.60000000000002	-1.9999999993326512	-1.999999999130456	-1.9999999985070587	-1.9999999999150258	-0.9999999992558714	-2	-2
179.8	-1.9999999993588133	-1.9999999991722	-1.999999998562714	-1.9999999999137534	-0.9999999992841837	-2	-2
180.	-1.999999999383965	-1.9999999992141302	-1.9999999986159227	-1.999999999912595	-0.9999999993113147	-2	-2
180.20000000000002	-1.9999999994081215	-1.999999999256215	-1.999999998668946	-1.9999999999115488	-0.999999999337264	-2	-2
180.4	-1.9999999994313133	-1.999999999298422	-1.9999999987223045	-1.9999999999106124	-0.9999999993620319	-2	-2
180.60000000000002	-1.9999999994536155	-1.9999999993407203	-1.999999998775955	-1.9999999999097842	-0.9999999993856326	-2	-2
180.8	-1.9999999994750188	-1.9999999993830775	-1.999999998829855	-1.9999999999090616	-0.9999999994089275	-2	-2
181.	-1.9999999994956144	-1.9999999994254618	-1.9999999988839616	-1.9999999999084428	-0.9999999994324122	-2	-2
181.20000000000002	-1.9999999995154238	-1.9999999994678415	-1.9999999989382322	-1.9999999999079254	-0.99999999945607	-2	-2
181.4	-1.9999999995344182	-1.9999999995101847	-1.999999998992624	-1.9999999999075078	-0.9999999994798839	-2	-2
181.60000000000002	-1.9999999995526772	-1.99999999955246	-1.9999999990470945	-1.9999999999071876	-0.9999999995038372	-2	-2
181.8	-1.9999999995701963	-1.9999999995946351	-1.9999999991016004	-1.9999999999069629	-0.9999999995279133	-2	-2
182.	-1.9999999995870588	-1.9999999996366784	-1.9999999991560993	-1.9999999999068312	-0.9999999995520951	-2	-2
182.20000000000002	-1.999999999603246	-1.9999999996785582	-1.9999999992105486	-1.9999999999067908	-0.999999999576366	-2	-2
182.4	-1.9999999996187994	-1.9999999997202427	-1.9999999992649051	-1.9999999999068394	-0.9999999996007093	-2	-2
182.60000000000002	-1.999999999633751	-1.9999999997616997	-1.9999999993191262	-1.9999999999069753	-0.999999999625108	-2	-2
182.8	-1.9999999996481204	-1.999999999802898	-1.9999999993731694	-1.9999999999071958	-0.9999999996495453	-2	-2
183.	-1.9999999996619344	-1.9999999998438054	-1.9999999994269917	-1.9999999999074993	-0.9999999996740048	-2	-2
183.20000000000002	-1.9999999996751856	-1.9999999998843903	-1.9999999994805506	-1.9999999999078835	-0.9999999996984692	-2	-2
183.4	-1.9999999996879139	-1.9999999999246205	-1.999999999533803	-1.9999999999083462	-0.9999999997229221	-2	-2
183.60000000000002	-1.9999999997001487	-1.9999999999644649	-1.9999999995867064	-1.9999999999088856	-0.9999999997473465	-2	-2
183.8	-1.9999999997118922	-2.000000000003891	-1.9999999996392177	-1.9999999999094993	-0.9999999997717257	-2	-2
184.	-1.9999999997231888	-2.0000000000428675	-1.9999999996912947	-1.9999999999101854	-0.999999999796043	-2	-2
184.20000000000002	-1.9999999997340827	-2.000000000081362	-1.999999999742894	-1.999999999910942	-0.9999999998202814	-2	-2
184.4	-1.9999999997444973	-2.0000000001193436	-1.9999999997939737	-1.9999999999117666	-0.9999999998444243	-2	-2
184.60000000000002	-1.9999999997544884	-2.0000000001567795	-1.9999999998444902	-1.9999999999126574	-0.9999999998684549	-2	-2
184.8	-1.999999999764118	-2.000000000193639	-1.9999999998944011	-1.9999999999136122	-0.9999999998923563	-2	-2
185.	-1.9999999997733853	-2.000000000229889	-1.9999999999436637	-1.9999999999146287	-0.9999999999161118	-2	-2
185.20000000000002	-1.999999999782265	-2.0000000002654987	-1.9999999999922353	-1.9999999999157052	-0.9999999999397046	-2	-2
185.4	-1.9999999997907998	-2.000000000300436	-2.000000000040073	-1.9999999999168396	-0.999999999963118	-2	-2
185.60000000000002	-1.9999999997990023	-2.000000000334669	-2.000000000087134	-1.9999999999180296	-0.9999999999863349	-2	-2
185.8	-1.9999999998068785	-2.0000000003681664	-2.0000000001333755	-1.999999999919273	-1.000000000009339	-2	-2
186.	-1.9999999998144558	-2.0000000004008958	-2.000000000178755	-1.999999999920568	-1.0000000000321132	-2	-2
186.20000000000002	-1.9999999998217575	-2.0000000004328253	-2.0000000002232294	-1.9999999999219122	-1.0000000000546405	-2	-2
186.4	-1.9999999998287314	-2.0000000004639236	-2.0000000002667564	-1.9999999999233038	-1.0000000000769047	-2	-2
186.60000000000002	-1.999999999835448	-2.0000000004941585	-2.0000000003092926	-1.9999999999247406	-1.0000000000988887	-2	-2
186.8	-1.9999999998418907	-2.0000000005234986	-2.0000000003507963	-1.9999999999262206	-1.0000000001205755	-2	-2
187.	-1.9999999998480864	-2.000000000551912	-2.0000000003912235	-1.9999999999277416	-1.0000000001419487	-2	-2
187.20000000000002	-1.9999999998540614	-2.0000000005793663	-2.0000000004305325	-1.9999999999293014	-1.0000000001629914	-2	-2
187.4	-1.999999999859761	-2.0000000006058305	-2.0000000004686798	-1.9999999999308982	-1.0000000001836866	-2	-2
187.60000000000002	-1.9999999998652755	-2.0000000006312724	-2.000000000505623	-1.9999999999325297	-1.000000000204018	-2	-2
187.8	-1.9999999998705575	-2.0000000006556604	-2.0000000005413194	-1.9999999999341938	-1.0000000002239682	-2	-2
188.	-1.9999999998756548	-2.0000000006789627	-2.000000000575726	-1.9999999999358886	-1.0000000002435208	-2	-2
188.20000000000002	-1.9999999998805196	-2.000000000701147	-2.0000000006088	-1.9999999999376117	-1.0000000002626588	-2	-2
188.4	-1.9999999998851978	-2.000000000722182	-2.000000000640499	-1.9999999999393614	-1.0000000002813658	-2	-2
188.60000000000002	-1.99999999988971	-2.0000000007420358	-2.0000000006707803	-1.9999999999411353	-1.0000000002996245	-2	-2
188.8	-1.9999999998940126	-2.000000000760677	-2.0000000006996004	-1.9999999999429314	-1.0000000003174185	-2	-2
189.	-1.9999999998981766	-2.0000000007780727	-2.0000000007269176	-1.9999999999447475	-1.000000000334731	-2	-2
189.20000000000002	-1.9999999999021878	-2.000000000794192	-2.000000000752688	-1.9999999999465818	-1.000000000351545	-2	-2
189.4	-1.9999999999060254	-2.0000000008090026	-2.00000000077687	-1.9999999999484321	-1.0000000003678438	-2	-2
189.60000000000002	-1.999999999909682	-2.0000000008224736	-2.00000000079942	-1.9999999999502962	-1.0000000003836107	-2	-2
189.8	-1.9999999999132263	-2.000000000834572	-2.000000000820296	-1.999999999952172	-1.0000000003988287	-2	-2
190.	-1.9999999999166576	-2.000000000845267	-2.0000000008394543	-1.9999999999540574	-1.0000000004134812	-2	-2
190.20000000000002	-1.999999999919922	-2.0000000008545262	-2.0000000008568524	-1.9999999999559506	-1.0000000004275515	-2	-2
190.4	-1.9999999999230393	-2.0000000008623178	-2.0000000008724483	-1.999999999957849	-1.0000000004410228	-2	-2
190.60000000000002	-1.9999999999260538	-2.00000000086861	-2.0000000008861987	-1.999999999959751	-1.000000000453878	-2	-2
190.8	-1.9999999999289422	-2.0000000008733716	-2.0000000008980603	-1.9999999999616545	-1.0000000004661005	-2	-2
191.	-1.9999999999317386	-2.0000000008765704	-2.0000000009079915	-1.999999999963557	-1.0000000004776737	-2	-2
191.20000000000002	-1.9999999999344527	-2.0000000008781744	-2.0000000009159487	-1.9999999999654565	-1.0000000004885805	-2	-2
191.4	-1.99999999993701	-2.0000000008781518	-2.0000000009218897	-1.9999999999673512	-1.0000000004988043	-2	-2
191.60000000000002	-1.9999999999394849	-2.000000000876471	-2.000000000925771	-1.999999999969239	-1.0000000005083285	-2	-2
191.8	-1.9999999999418547	-2.0000000008731003	-2.0000000009275505	-1.9999999999711175	-1.000000000517136	-2	-2
192.	-1.999999999944127	-2.000000000868008	-2.0000000009271854	-1.999999999972985	-1.00000000052521	-2	-2
192.20000000000002	-1.999999999946335	-2.0000000008611614	-2.000000000924633	-1.9999999999748388	-1.000000000532534	-2	-2
192.4	-1.9999999999484002	-2.0000000008525296	-2.00000000091985	-1.9999999999766773	-1.000000000539091	-2	-2
192.60000000000002	-1.999999999950443	-2.0000000008420806	-2.000000000912794	-1.9999999999784985	-1.0000000005448642	-2	-2
192.8	-1.9999999999523954	-2.000000000829783	-2.0000000009034222	-1.9999999999803	-1.0000000005498368	-2	-2
193.	-1.9999999999542766	-2.000000000815604	-2.0000000008916916	-1.99999999998208	-1.0000000005539922	-2	-2
193.20000000000002	-1.9999999999560705	-2.0000000007995125	-2.0000000008775602	-1.9999999999838358	-1.0000000005573135	-2	-2
193.4	-1.999999999957782	-2.0000000007814767	-2.0000000008609846	-1.9999999999855662	-1.000000000559784	-2	-2
193.60000000000002	-1.9999999999594427	-2.0000000007614642	-2.000000000841922	-1.9999999999872684	-1.0000000005613867	-2	-2
193.8	-1.9999999999610134	-2.000000000739444	-2.0000000008203305	-1.9999999999889406	-1.0000000005621053	-2	-2
194.	-1.9999999999625555	-2.0000000007153838	-2.0000000007961662	-1.9999999999905806	-1.0000000005619223	-2	-2
194.20000000000002	-1.9999999999640534	-2.000000000689252	-2.0000000007693868	-1.9999999999921867	-1.0000000005608214	-2	-2
194.4	-1.9999999999654434	-2.000000000662428	-2.0000000007401613	-1.999999999993756	-1.0000000005587857	-2	-2
194.60000000000002	-1.9999999999667801	-2.0000000006371037	-2.00000000071173	-1.9999999999952873	-1.0000000005557985	-2	-2
194.8	-1.9999999999680798	-2.0000000006132708	-2.000000000685168	-1.9999999999967781	-1.0000000005518428	-2	-2
195.	-1.9999999999693605	-2.0000000005908922	-2.000000000660426	-1.9999999999982263	-1.000000000546902	-2	-2
195.20000000000002	-1.9999999999705576	-2.000000000569932	-2.000000000637453	-1.9999999999996299	-1.0000000005409593	-2	-2
195.4	-1.9999999999717062	-2.0000000005503544	-2.0000000006162004	-2.0000000000009863	-1.0000000005339977	-2	-2
195.60000000000002	-1.9999999999728244	-2.0000000005321223	-2.000000000596618	-2.000000000002294	-1.0000000005260008	-2	-2
195.8	-1.9999999999738625	-2.0000000005151994	-2.0000000005786553	-2.0000000000035514	-1.0000000005169516	-2	-2
196.	-1.9999999999748945	-2.0000000004995497	-2.000000000562263	-2.0000000000047553	-1.0000000005068332	-2	-2
196.20000000000002	-1.999999999975902	-2.000000000485137	-2.0000000005473915	-2.000000000005904	-1.000000000495629	-2	-2
196.4	-1.9999999999768399	-2.000000000471924	-2.0000000005339906	-2.0000000000069957	-1.0000000004833223	-2	-2
196.60000000000002	-1.9999999999777438	-2.000000000459875	-2.00000000052201	-2.000000000008028	-1.0000000004698961	-2	-2
196.8	-1.999999999978607	-2.0000000004489538	-2.0000000005114007	-2.000000000008999	-1.0000000004553338	-2	-2
197.	-1.9999999999794582	-2.000000000439124	-2.000000000502112	-2.0000000000099063	-1.0000000004396181	-2	-2
197.20000000000002	-1.9999999999802762	-2.0000000004303486	-2.0000000004940945	-2.0000000000107483	-1.0000000004228278	-2	-2
197.4	-1.999999999981031	-2.000000000422592	-2.0000000004872986	-2.0000000000115223	-1.0000000004064222	-2	-2
197.60000000000002	-1.99999999998179	-2.0000000004158176	-2.000000000481674	-2.000000000012227	-1.000000000390889	-2	-2
197.8	-1.9999999999824976	-2.000000000409989	-2.0000000004771707	-2.0000000000128595	-1.0000000003762084	-2	-2
198.	-1.9999999999832054	-2.00000000040507	-2.0000000004737393	-2.0000000000134186	-1.0000000003623613	-2	-2
198.20000000000002	-1.9999999999838605	-2.000000000401024	-2.0000000004713296	-2.0000000000139013	-1.0000000003493277	-2	-2
198.4	-1.9999999999844922	-2.0000000003978147	-2.000000000469892	-2.000000000014306	-1.0000000003370884	-2	-2
198.60000000000002	-1.9999999999850924	-2.000000000395406	-2.0000000004693765	-2.00000000001463	-1.0000000003256235	-2	-2
198.8	-1.99999999998566	-2.0000000003937615	-2.000000000469733	-2.0000000000148725	-1.000000000314914	-2	-2
199.	-1.9999999999862395	-2.0000000003928444	-2.0000000004709126	-2.00000000001503	-1.0000000003049405	-2	-2
199.20000000000002	-1.999999999986803	-2.000000000392619	-2.000000000472864	-2.0000000000151017	-1.0000000002956828	-2	-2
199.4	-1.9999999999873148	-2.0000000003930483	-2.0000000004755387	-2.0000000000150844	-1.000000000287122	-2	-2
199.60000000000002	-1.9999999999877953	-2.0000000003940963	-2.000000000478886	-2.0000000000149765	-1.0000000002792384	-2	-2
199.8	-1.999999999988271	-2.0000000003957266	-2.000000000482856	-2.0000000000147757	-1.0000000002720126	-2	-2
200.	-1.9999999999887241	-2.0000000003979026	-2.0000000004873995	-2.0000000000144804	-1.0000000002654248	-2	-2
200.20000000000002	-1.9999999999891813	-2.0000000004005885	-2.0000000004924656	-2.0000000000140883	-1.0000000002594558	-2	-2
200.4	-1.9999999999895903	-2.0000000004037477	-2.0000000004980056	-2.0000000000135967	-1.0000000002540859	-2	-2
200.60000000000002	-1.9999999999900058	-2.0000000004073435	-2.0000000005039693	-2.0000000000130043	-1.0000000002492957	-2	-2
200.8	-1.9999999999903695	-2.0000000004113403	-2.0000000005103065	-2.000000000012309	-1.0000000002450657	-2	-2
201.	-1.9999999999907916	-2.000000000415701	-2.0000000005169674	-2.000000000011526	-1.0000000002413765	-2	-2
201.20000000000002	-1.9999999999911668	-2.0000000004203895	-2.000000000523902	-2.000000000010749	-1.0000000002382083	-2	-2
201.4	-1.9999999999915035	-2.000000000425369	-2.000000000531061	-2.0000000000099907	-1.000000000235542	-2	-2
201.60000000000002	-1.9999999999918288	-2.0000000004306044	-2.000000000538394	-2.000000000009251	-1.0000000002333576	-2	-2
201.8	-1.9999999999921334	-2.0000000004360583	-2.000000000545852	-2.000000000008529	-1.000000000231636	-2	-2
202.	-1.9999999999924363	-2.0000000004416947	-2.0000000005533836	-2.0000000000078257	-1.0000000002303577	-2	-2
202.20000000000002	-1.9999999999927565	-2.0000000004474767	-2.00000000056094	-2.0000000000071405	-1.0000000002295029	-2	-2
202.4	-1.99999999999302	-2.000000000453369	-2.000000000568472	-2.000000000006473	-1.0000000002290523	-2	-2
202.60000000000002	-1.999999999993313	-2.0000000004593343	-2.000000000575928	-2.0000000000058233	-1.0000000002289864	-2	-2
202.8	-1.9999999999935822	-2.0000000004653367	-2.0000000005832597	-2.000000000005191	-1.0000000002292855	-2	-2
203.	-1.9999999999938214	-2.00000000047134	-2.000000000590416	-2.0000000000045755	-1.0000000002299303	-2	-2
203.20000000000002	-1.9999999999940852	-2.000000000477307	-2.0000000005973484	-2.0000000000039773	-1.0000000002309013	-2	-2
203.4	-1.9999999999943041	-2.0000000004832024	-2.0000000006040057	-2.000000000003396	-1.0000000002321792	-2	-2
203.60000000000002	-1.9999999999945262	-2.0000000004889893	-2.000000000610339	-2.0000000000028315	-1.000000000233744	-2	-2
203.8	-1.9999999999947267	-2.000000000494631	-2.0000000006162977	-2.0000000000022835	-1.0000000002355762	-2	-2
204.	-1.9999999999949059	-2.000000000500092	-2.0000000006218324	-2.0000000000017515	-1.000000000237657	-2	-2
204.20000000000002	-1.9999999999951628	-2.0000000005053358	-2.000000000626893	-2.000000000001236	-1.000000000239966	-2	-2
204.4	-1.999999999995354	-2.000000000510325	-2.00000000063143	-2.000000000000736	-1.0000000002424845	-2	-2
204.60000000000002	-1.999999999995518	-2.000000000515025	-2.0000000006353935	-2.0000000000002522	-1.0000000002451925	-2	-2
204.8	-1.9999999999956937	-2.000000000519398	-2.000000000638733	-1.9999999999997835	-1.0000000002480707	-2	-2
205.	-1.999999999995855	-2.0000000005234075	-2.0000000006414	-1.9999999999993305	-1.0000000002510994	-2	-2
205.20000000000002	-1.99999999999604	-2.0000000005270184	-2.0000000006433427	-1.9999999999988927	-1.0000000002542593	-2	-2
205.4	-1.999999999996185	-2.0000000005301937	-2.000000000644513	-1.9999999999984697	-1.0000000002575307	-2	-2
205.60000000000002	-1.9999999999963372	-2.000000000532897	-2.0000000006448597	-1.9999999999980616	-1.0000000002608944	-2	-2
205.8	-1.999999999996458	-2.000000000535092	-2.000000000644334	-1.999999999997668	-1.0000000002643306	-2	-2
206.	-1.9999999999966307	-2.000000000536742	-2.0000000006428853	-1.999999999997289	-1.00000000026782	-2	-2
206.20000000000002	-1.9999999999967637	-2.0000000005378116	-2.0000000006404646	-1.9999999999969242	-1.000000000271343	-2	-2
206.4	-1.9999999999968825	-2.0000000005382637	-2.000000000637021	-1.9999999999965736	-1.00000000027488	-2	-2
206.60000000000002	-1.9999999999970086	-2.0000000005380616	-2.000000000632505	-1.9999999999962366	-1.0000000002784115	-2	-2
206.8	-1.9999999999971214	-2.00000000053717	-2.0000000006268674	-1.9999999999959135	-1.0000000002819183	-2	-2
207.	-1.9999999999972191	-2.0000000005355516	-2.0000000006200573	-1.9999999999956037	-1.0000000002853808	-2	-2
207.20000000000002	-1.9999999999973526	-2.0000000005331704	-2.0000000006120255	-1.9999999999953075	-1.0000000002887792	-2	-2
207.4	-1.9999999999974303	-2.0000000005299903	-2.0000000006027223	-1.9999999999950242	-1.0000000002920943	-2	-2
207.60000000000002	-1.9999999999975706	-2.000000000525975	-2.000000000592097	-1.999999999994754	-1.0000000002953064	-2	-2
207.8	-1.9999999999976446	-2.000000000521087	-2.000000000580101	-1.9999999999944964	-1.0000000002983962	-2	-2
208.	-1.9999999999977338	-2.0000000005152914	-2.0000000005666827	-1.9999999999942515	-1.0000000003013438	-2	-2
208.20000000000002	-1.9999999999978455	-2.0000000005085514	-2.000000000551794	-1.9999999999940188	-1.0000000003041303	-2	-2
208.4	-1.9999999999979117	-2.00000000050083	-2.000000000535384	-1.9999999999937983	-1.0000000003067357	-2	-2
208.60000000000002	-1.9999999999980018	-2.0000000004920917	-2.000000000517403	-1.99999999999359	-1.000000000309141	-2	-2
208.8	-1.9999999999980693	-2.0000000004823	-2.0000000004978564	-1.9999999999933933	-1.000000000311326	-2	-2
209.	-1.9999999999981215	-2.000000000471418	-2.0000000004783796	-1.9999999999932083	-1.0000000003132716	-2	-2
209.20000000000002	-1.999999999998252	-2.00000000045941	-2.00000000045974	-1.999999999993035	-1.0000000003149585	-2	-2
209.4	-1.9999999999983036	-2.0000000004462386	-2.0000000004419194	-1.9999999999928726	-1.0000000003163667	-2	-2
209.60000000000002	-1.9999999999983842	-2.0000000004318688	-2.0000000004248997	-1.9999999999927214	-1.0000000003174772	-2	-2
209.8	-1.9999999999984255	-2.0000000004162635	-2.000000000408663	-1.999999999992581	-1.00000000031827	-2	-2
210.	-1.9999999999984748	-2.0000000003999823	-2.0000000003931904	-1.9999999999924514	-1.0000000003187262	-2	-2
210.20000000000002	-1.9999999999985447	-2.0000000003842957	-2.0000000003784635	-1.9999999999923321	-1.0000000003188259	-2	-2
210.4	-1.999999999998601	-2.000000000369236	-2.000000000364464	-1.9999999999922233	-1.0000000003185494	-2	-2
210.60000000000002	-1.9999999999986584	-2.0000000003547904	-2.000000000351174	-1.9999999999921247	-1.0000000003178775	-2	-2
210.8	-1.9999999999986904	-2.0000000003409464	-2.0000000003385754	-1.999999999992036	-1.0000000003167908	-2	-2
211.	-1.9999999999987828	-2.000000000327691	-2.000000000326649	-1.9999999999919569	-1.0000000003152696	-2	-2
211.20000000000002	-1.999999999998835	-2.0000000003150125	-2.0000000003153766	-1.9999999999918876	-1.0000000003132945	-2	-2
211.4	-1.9999999999988656	-2.0000000003028973	-2.0000000003047402	-1.9999999999918274	-1.0000000003108458	-2	-2
211.60000000000002	-1.9999999999989149	-2.0000000002913336	-2.0000000002947216	-1.9999999999917766	-1.0000000003079041	-2	-2
211.8	-1.9999999999989542	-2.000000000280308	-2.000000000285302	-1.9999999999917348	-1.00000000030445	-2	-2
212.	-1.9999999999989688	-2.000000000269809	-2.0000000002764633	-1.9999999999917017	-1.000000000300464	-2	-2
212.20000000000002	-1.9999999999990488	-2.0000000002598237	-2.0000000002681873	-1.9999999999916773	-1.0000000002959264	-2	-2
212.4	-1.9999999999990616	-2.000000000250339	-2.0000000002604557	-1.9999999999916616	-1.000000000290818	-2	-2
212.60000000000002	-1.9999999999991382	-2.0000000002413425	-2.0000000002532494	-1.9999999999916538	-1.000000000285119	-2	-2
212.8	-1.99999999999915	-2.0000000002328218	-2.0000000002465512	-1.9999999999916542	-1.00000000027881	-2	-2
213.	-1.9999999999991722	-2.000000000224764	-2.0000000002403424	-1.9999999999916624	-1.0000000002718716	-2	-2
213.20000000000002	-1.9999999999992308	-2.0000000002171574	-2.0000000002346043	-1.9999999999916784	-1.0000000002642842	-2	-2
213.4	-1.9999999999992333	-2.0000000002099885	-2.0000000002293183	-1.999999999991702	-1.0000000002560283	-2	-2
213.60000000000002	-1.9999999999992768	-2.000000000203245	-2.000000000224467	-1.9999999999917328	-1.0000000002470844	-2	-2
213.8	-1.9999999999992968	-2.0000000001969145	-2.0000000002200315	-1.9999999999917708	-1.0000000002375475	-2	-2
214.	-1.9999999999992943	-2.000000000190984	-2.000000000215994	-1.9999999999918157	-1.0000000002282103	-2	-2
214.20000000000002	-1.9999999999993854	-2.0000000001854414	-2.0000000002123355	-1.9999999999918672	-1.0000000002192226	-2	-2
214.4	-1.9999999999993991	-2.0000000001802736	-2.0000000002090377	-1.9999999999919256	-1.000000000210578	-2	-2
214.60000000000002	-1.999999999999423	-2.0000000001754685	-2.0000000002060823	-1.9999999999919902	-1.0000000002022698	-2	-2
214.8	-1.9999999999994311	-2.0000000001710134	-2.0000000002034515	-1.999999999992061	-1.0000000001942917	-2	-2
215.	-1.999999999999441	-2.0000000001668954	-2.0000000002011267	-1.9999999999921378	-1.000000000186637	-2	-2
215.20000000000002	-1.999999999999491	-2.0000000001631024	-2.000000000199089	-1.9999999999922204	-1.0000000001792992	-2	-2
215.4	-1.999999999999493	-2.0000000001596216	-2.000000000197321	-1.9999999999923086	-1.000000000172272	-2	-2
215.60000000000002	-1.999999999999523	-2.0000000001564406	-2.000000000195804	-1.9999999999924025	-1.0000000001655487	-2	-2
215.8	-1.999999999999524	-2.0000000001535465	-2.000000000194519	-1.9999999999925016	-1.000000000159123	-2	-2
216.	-1.9999999999995774	-2.000000000150927	-2.0000000001934484	-1.9999999999926055	-1.000000000152988	-2	-2
216.20000000000002	-1.9999999999995923	-2.000000000148569	-2.000000000192574	-1.9999999999927145	-1.0000000001471379	-2	-2
216.4	-1.9999999999995952	-2.0000000001464606	-2.0000000001918767	-1.9999999999928282	-1.0000000001415654	-2	-2
216.60000000000002	-1.999999999999618	-2.000000000144589	-2.000000000191339	-1.9999999999929463	-1.0000000001362648	-2	-2
216.8	-1.9999999999996145	-2.000000000142941	-2.0000000001909424	-1.9999999999930689	-1.0000000001312288	-2	-2
217.	-1.9999999999996723	-2.000000000141505	-2.000000000190668	-1.9999999999931957	-1.0000000001264515	-2	-2
217.20000000000002	-1.9999999999996512	-2.0000000001402682	-2.000000000190498	-1.9999999999933262	-1.0000000001219262	-2	-2
217.4	-1.99999999999965	-2.0000000001392175	-2.000000000190414	-1.9999999999934606	-1.0000000001176463	-2	-2
217.60000000000002	-1.999999999999701	-2.000000000138341	-2.000000000190397	-1.9999999999935987	-1.0000000001136053	-2	-2
217.8	-1.9999999999997065	-2.000000000137625	-2.00000000019043	-1.99999999999374	-1.000000000109797	-2	-2
218.	-1.9999999999996623	-2.0000000001370584	-2.0000000001904934	-1.9999999999938844	-1.0000000001062146	-2	-2
218.20000000000002	-1.999999999999744	-2.000000000136627	-2.0000000001905693	-1.999999999994032	-1.0000000001028517	-2	-2
218.4	-1.999999999999744	-2.00000000013632	-2.00000000019064	-1.9999999999941824	-1.0000000000997018	-2	-2
218.60000000000002	-1.9999999999997575	-2.0000000001361236	-2.000000000190686	-1.9999999999943356	-1.0000000000967584	-2	-2
218.8	-1.9999999999997333	-2.0000000001360254	-2.00000000019069	-1.999999999994491	-1.0000000000940148	-2	-2
219.	-1.9999999999997256	-2.0000000001360134	-2.0000000001906333	-1.999999999994649	-1.000000000091465	-2	-2
219.20000000000002	-1.9999999999998006	-2.0000000001360743	-2.000000000190497	-1.9999999999948088	-1.000000000089102	-2	-2
219.4	-1.9999999999997922	-2.000000000136196	-2.000000000190264	-1.9999999999949705	-1.0000000000869196	-2	-2
219.60000000000002	-1.999999999999811	-2.000000000136365	-2.0000000001899143	-1.9999999999951341	-1.000000000084911	-2	-2
219.8	-1.9999999999997997	-2.0000000001365703	-2.000000000189431	-1.999999999995299	-1.00000000008307	-2	-2
220.	-1.9999999999998055	-2.000000000136798	-2.000000000188795	-1.9999999999954654	-1.00000000008139	-2	-2
220.20000000000002	-1.9999999999998328	-2.0000000001370366	-2.0000000001879887	-1.9999999999956328	-1.0000000000798646	-2	-2
220.4	-1.9999999999998115	-2.0000000001372724	-2.000000000186993	-1.9999999999958014	-1.000000000078487	-2	-2
220.60000000000002	-1.9999999999998217	-2.000000000137493	-2.00000000018579	-1.9999999999959706	-1.000000000077251	-2	-2
220.8	-1.9999999999998188	-2.0000000001376868	-2.0000000001843614	-1.9999999999961402	-1.00000000007615	-2	-2
221.	-1.999999999999863	-2.0000000001378404	-2.0000000001826885	-1.9999999999963105	-1.0000000000751774	-2	-2
221.20000000000002	-1.9999999999998732	-2.000000000137941	-2.000000000180753	-1.9999999999964808	-1.000000000074327	-2	-2
221.4	-1.9999999999998754	-2.000000000137977	-2.000000000178537	-1.9999999999966513	-1.000000000073592	-2	-2
221.60000000000002	-1.9999999999998739	-2.000000000137935	-2.000000000176022	-1.9999999999968217	-1.0000000000729659	-2	-2
221.8	-1.9999999999998725	-2.0000000001378027	-2.0000000001731895	-1.9999999999969915	-1.0000000000724423	-2	-2
222.	-1.9999999999999074	-2.0000000001375673	-2.000000000170021	-1.999999999997161	-1.0000000000720148	-2	-2
222.20000000000002	-1.9999999999999123	-2.0000000001372165	-2.0000000001664984	-1.9999999999973295	-1.0000000000716767	-2	-2
222.4	-1.999999999999869	-2.0000000001367373	-2.0000000001626037	-1.9999999999974973	-1.0000000000714215	-2	-2
222.60000000000002	-1.9999999999999198	-2.000000000136118	-2.000000000158318	-1.9999999999976639	-1.000000000071243	-2	-2
222.8	-1.9999999999998976	-2.000000000135345	-2.000000000153623	-1.9999999999978293	-1.0000000000711344	-2	-2
223.	-1.9999999999998637	-2.0000000001344063	-2.0000000001485008	-1.9999999999979932	-1.0000000000710894	-2	-2
223.20000000000002	-1.999999999999922	-2.0000000001332894	-2.0000000001429368	-1.9999999999981555	-1.0000000000711013	-2	-2
223.4	-1.9999999999999092	-2.0000000001319815	-2.000000000137272	-1.9999999999983158	-1.0000000000711637	-2	-2
223.60000000000002	-1.9999999999999254	-2.00000000013047	-2.0000000001317355	-1.999999999998474	-1.00000000007127	-2	-2
223.8	-1.999999999999914	-2.000000000128742	-2.000000000126326	-1.9999999999986302	-1.000000000071414	-2	-2
224.	-1.999999999999902	-2.0000000001267852	-2.0000000001210414	-1.9999999999987839	-1.000000000071589	-2	-2
224.20000000000002	-1.9999999999999525	-2.000000000124588	-2.0000000001158815	-1.999999999998935	-1.0000000000717884	-2	-2
224.4	-1.9999999999999392	-2.000000000122136	-2.0000000001108442	-1.9999999999990834	-1.0000000000720057	-2	-2
224.60000000000002	-1.999999999999946	-2.000000000119418	-2.0000000001059286	-1.9999999999992288	-1.0000000000722347	-2	-2
224.8	-1.9999999999999483	-2.0000000001164207	-2.0000000001011338	-1.999999999999371	-1.0000000000724685	-2	-2
225.	-1.9999999999999367	-2.0000000001131317	-2.0000000000964575	-1.99999999999951	-1.000000000072701	-2	-2
225.20000000000002	-1.999999999999954	-2.000000000109539	-2.0000000000918994	-1.9999999999996452	-1.0000000000729252	-2	-2
225.4	-1.9999999999999518	-2.0000000001056293	-2.000000000087458	-1.9999999999997768	-1.0000000000731353	-2	-2
225.60000000000002	-1.999999999999959	-2.000000000101493	-2.0000000000831313	-1.9999999999999045	-1.000000000073324	-2	-2
225.8	-1.9999999999999412	-2.00000000009743	-2.000000000078919	-2.000000000000028	-1.0000000000734854	-2	-2
226.	-1.999999999999972	-2.0000000000934595	-2.0000000000748197	-2.0000000000001474	-1.000000000073613	-2	-2
226.20000000000002	-1.9999999999999778	-2.000000000089581	-2.0000000000708313	-2.0000000000002625	-1.0000000000736997	-2	-2
226.4	-1.9999999999999691	-2.0000000000857927	-2.0000000000669536	-2.0000000000003726	-1.0000000000737397	-2	-2
226.60000000000002	-1.999999999999969	-2.000000000082094	-2.0000000000631846	-2.000000000000478	-1.000000000073726	-2	-2
226.8	-1.9999999999999571	-2.0000000000784843	-2.000000000059523	-2.000000000000578	-1.0000000000736524	-2	-2
227.	-2.0000000000000018	-2.0000000000749627	-2.000000000055968	-2.0000000000006732	-1.0000000000735123	-2	-2
227.20000000000002	-1.9999999999999793	-2.0000000000715277	-2.0000000000525184	-2.000000000000763	-1.0000000000732991	-2	-2
227.4	-1.9999999999999463	-2.000000000068179	-2.000000000049172	-2.0000000000008473	-1.0000000000730065	-2	-2
227.60000000000002	-1.999999999999994	-2.000000000064915	-2.0000000000459286	-2.0000000000009255	-1.000000000072628	-2	-2
227.8	-1.9999999999999771	-2.000000000061736	-2.0000000000427867	-2.000000000000998	-1.000000000072157	-2	-2
228.	-1.9999999999999303	-2.0000000000586393	-2.000000000039744	-2.000000000001064	-1.0000000000715867	-2	-2
228.20000000000002	-1.9999999999999973	-2.0000000000556257	-2.000000000036801	-2.000000000001124	-1.000000000070911	-2	-2
228.4	-1.9999999999999793	-2.000000000052693	-2.0000000000339546	-2.0000000000011773	-1.0000000000701235	-2	-2
228.60000000000002	-1.9999999999999867	-2.000000000049841	-2.000000000031205	-2.000000000001224	-1.0000000000692175	-2	-2
228.8	-1.9999999999999847	-2.0000000000470686	-2.00000000002855	-2.000000000001264	-1.0000000000681863	-2	-2
229.	-1.9999999999999518	-2.0000000000443747	-2.000000000025989	-2.0000000000012967	-1.0000000000670237	-2	-2
229.20000000000002	-2.0000000000000155	-2.000000000041758	-2.00000000002352	-2.000000000001322	-1.0000000000657232	-2	-2
229.4	-1.9999999999999931	-2.000000000039219	-2.000000000021142	-2.00000000000134	-1.0000000000642781	-2	-2
229.60000000000002	-2.0000000000000124	-2.0000000000367555	-2.0000000000188543	-2.00000000000135	-1.000000000062682	-2	-2
229.8	-1.999999999999989	-2.0000000000343667	-2.0000000000166547	-2.0000000000013527	-1.0000000000609284	-2	-2
230.	-1.9999999999999796	-2.000000000032052	-2.0000000000145426	-2.000000000001347	-1.0000000000590108	-2	-2
230.20000000000002	-1.9999999999999911	-2.0000000000298104	-2.0000000000125167	-2.000000000001333	-1.0000000000569227	-2	-2
230.4	-1.9999999999999862	-2.000000000027641	-2.000000000010575	-2.000000000001311	-1.000000000054702	-2	-2
230.60000000000002	-1.9999999999999918	-2.000000000025543	-2.000000000008717	-2.0000000000012803	-1.000000000052515	-2	-2
230.8	-1.9999999999999771	-2.000000000023515	-2.0000000000069416	-2.000000000001241	-1.0000000000503777	-2	-2
231.	-2.0000000000000147	-2.0000000000215565	-2.0000000000052465	-2.0000000000011924	-1.0000000000482898	-2	-2
231.20000000000002	-2.0000000000000178	-2.0000000000196665	-2.0000000000036313	-2.0000000000011346	-1.0000000000462506	-2	-2
231.4	-2.000000000000006	-2.000000000017844	-2.0000000000020943	-2.0000000000010676	-1.0000000000442595	-2	-2
231.60000000000002	-2.0000000000000027	-2.000000000016088	-2.0000000000006346	-2.000000000000997	-1.0000000000423162	-2	-2
231.8	-1.999999999999999	-2.000000000014398	-1.9999999999992508	-2.0000000000009286	-1.0000000000404203	-2	-2
232.	-2.000000000000029	-2.000000000012772	-1.9999999999979414	-2.000000000000861	-1.000000000038571	-2	-2
232.20000000000002	-2.0000000000000133	-2.0000000000112106	-1.9999999999967053	-2.000000000000796	-1.0000000000367681	-2	-2
232.4	-1.999999999999992	-2.000000000009712	-1.9999999999955411	-2.000000000000732	-1.0000000000350109	-2	-2
232.60000000000002	-2.000000000000036	-2.0000000000082747	-1.9999999999944478	-2.0000000000006697	-1.000000000033299	-2	-2
232.8	-1.9999999999999964	-2.000000000006899	-1.999999999993424	-2.0000000000006093	-1.0000000000316318	-2	-2
233.	-1.9999999999999596	-2.000000000005583	-1.999999999992468	-2.0000000000005502	-1.0000000000300089	-2	-2
233.20000000000002	-2.0000000000000195	-2.0000000000043268	-1.9999999999915792	-2.000000000000493	-1.0000000000284297	-2	-2
233.4	-2.000000000000006	-2.0000000000031286	-1.999999999990756	-2.000000000000437	-1.000000000026894	-2	-2
233.60000000000002	-2.0000000000000098	-2.0000000000019877	-1.9999999999899971	-2.000000000000383	-1.000000000025401	-2	-2
233.8	-1.9999999999999907	-2.0000000000009033	-1.9999999999893014	-2.00000000000033	-1.0000000000239502	-2	-2
234.	-1.9999999999999762	-1.999999999999874	-1.9999999999886675	-2.0000000000002784	-1.0000000000225413	-2	-2
234.20000000000002	-2.0000000000000213	-1.9999999999988998	-1.999999999988094	-2.0000000000002287	-1.0000000000211737	-2	-2
234.4	-2.000000000000012	-1.999999999997979	-1.99999999998758	-2.0000000000001803	-1.0000000000198468	-2	-2
234.60000000000002	-2.000000000000024	-1.999999999997111	-1.9999999999871239	-2.0000000000001337	-1.0000000000185603	-2	-2
234.8	-2.000000000000006	-1.9999999999962947	-1.9999999999867244	-2.000000000000088	-1.0000000000173135	-2	-2
235.	-1.9999999999999958	-1.9999999999955294	-1.9999999999863805	-2.000000000000044	-1.000000000016106	-2	-2
235.20000000000002	-2.000000000000023	-1.999999999994814	-1.9999999999860905	-2.0000000000000013	-1.0000000000149374	-2	-2
235.4	-2.0000000000000124	-1.9999999999941476	-1.9999999999858535	-1.99999999999996	-1.0000000000138072	-2	-2
235.60000000000002	-2.000000000000017	-1.9999999999935292	-1.9999999999856684	-1.9999999999999203	-1.0000000000127147	-2	-2
235.8	-1.9999999999999853	-1.999999999992958	-1.9999999999855336	-1.9999999999998817	-1.0000000000116593	-2	-2
236.	-2.0000000000000244	-1.9999999999924332	-1.9999999999854476	-1.9999999999998443	-1.000000000010641	-2	-2
236.20000000000002	-2.00000000000003	-1.9999999999919535	-1.9999999999854097	-1.9999999999998086	-1.000000000009659	-2	-2
236.4	-2.0000000000000173	-1.9999999999915183	-1.999999999985418	-1.999999999999774	-1.0000000000087128	-2	-2
236.60000000000002	-2.000000000000015	-1.9999999999911264	-1.9999999999854718	-1.9999999999997407	-1.000000000007802	-2	-2
236.8	-2.0000000000000107	-1.9999999999907774	-1.9999999999855698	-1.9999999999997087	-1.0000000000069258	-2	-2
237.	-2.000000000000033	-1.9999999999904696	-1.99999999998571	-1.9999999999996778	-1.000000000006084	-2	-2
237.20000000000002	-2.000000000000014	-1.9999999999902027	-1.9999999999858922	-1.9999999999996483	-1.0000000000052762	-2	-2
237.4	-1.9999999999999927	-1.9999999999899756	-1.9999999999861142	-1.9999999999996199	-1.0000000000045017	-2	-2
237.60000000000002	-2.00000000000004	-1.9999999999897873	-1.9999999999863751	-1.9999999999995928	-1.0000000000037599	-2	-2
237.8	-2.000000000000015	-1.999999999989637	-1.9999999999866738	-1.9999999999995668	-1.0000000000030504	-2	-2
238.	-1.999999999999968	-1.9999999999895235	-1.9999999999870088	-1.9999999999995421	-1.000000000002373	-2	-2
238.20000000000002	-2.0000000000000275	-1.9999999999894462	-1.9999999999873788	-1.9999999999995184	-1.0000000000017268	-2	-2
238.4	-2.000000000000022	-1.999999999989404	-1.9999999999877827	-1.999999999999496	-1.0000000000011116	-2	-2
238.60000000000002	-2.0000000000000204	-1.999999999989396	-1.999999999988219	-1.9999999999994746	-1.0000000000005265	-2	-2
238.8	-1.9999999999999984	-1.9999999999894214	-1.9999999999886868	-1.9999999999994542	-0.9999999999999715	-2	-2
239.	-1.9999999999999882	-1.9999999999894789	-1.9999999999891844	-1.9999999999994351	-0.9999999999994457	-2	-2
239.20000000000002	-2.0000000000000373	-1.999999999989568	-1.9999999999897107	-1.999999999999417	-0.9999999999989488	-2	-2
239.4	-2.000000000000032	-1.9999999999896876	-1.9999999999902645	-1.9999999999993998	-0.9999999999984803	-2	-2
239.60000000000002	-2.0000000000000204	-1.9999999999898368	-1.9999999999908444	-1.9999999999993838	-0.9999999999980397	-2	-2
239.8	-2.0000000000000027	-1.9999999999900147	-1.9999999999914493	-1.9999999999993687	-0.9999999999976263	-2	-2
240.	-2.0000000000000053	-1.9999999999902203	-1.9999999999920777	-1.9999999999993547	-0.99999999999724	-2	-2
240.20000000000002	-2.0000000000000258	-1.9999999999904525	-1.9999999999927285	-1.9999999999993416	-0.9999999999968799	-2	-2
240.4	-2.0000000000000044	-1.999999999990711	-1.9999999999934004	-1.9999999999993296	-0.9999999999965458	-2	-2
240.60000000000002	-2.0000000945183407	-1.999999999990994	-1.999999999994092	-1.9999999999993185	-0.999999999996237	-2	-2
240.8	-2.000000000000006	-1.9999999999913014	-1.9999999999948024	-1.9999999999993083	-0.9999999999959531	-2	-2
241.	-2.0000000000000395	-1.9999999999916318	-1.9999999999955298	-1.999999999999299	-0.9999999999956937	-2	-2
241.20000000000002	-2.0000000000000373	-1.9999999999919844	-1.9999999999962732	-1.9999999999992906	-0.9999999999954581	-2	-2
241.4	-2.0000000000000107	-1.9999999999923581	-1.9999999999970313	-1.999999999999283	-0.9999999999952458	-2	-2
241.60000000000002	-2.0000000000000258	-1.9999999999927522	-1.9999999999978029	-1.9999999999992764	-0.9999999999950565	-2	-2
241.8	-2.0000000000000098	-1.999999999993166	-1.9999999999985867	-1.9999999999992706	-0.9999999999948896	-2	-2
242.	-2.0000000000000444	-1.9999999999935978	-1.9999999999993814	-1.9999999999992657	-0.9999999999947446	-2	-2
242.20000000000002	-2.0000000000000333	-1.9999999999940474	-2.0000000000001856	-1.9999999999992615	-0.9999999999946211	-2	-2
242.4	-2.0000000000000018	-1.9999999999945137	-2.0000000000009983	-1.9999999999992581	-0.9999999999945184	-2	-2
242.60000000000002	-2.0000000000000444	-1.9999999999949956	-2.0000000000018177	-1.9999999999992557	-0.999999999994436	-2	-2
242.8	-2.000000000000024	-1.9999999999954923	-2.000000000002643	-1.999999999999254	-0.9999999999943737	-2	-2
243.	-1.9999999999999796	-1.999999999996003	-2.000000000003473	-1.9999999999992528	-0.9999999999943308	-2	-2
243.20000000000002	-2.0000000000000258	-1.9999999999965263	-2.0000000000043063	-1.9999999999992524	-0.9999999999943067	-2	-2
243.4	-2.000000000000014	-1.999999999997062	-2.0000000000051417	-1.9999999999992528	-0.9999999999943011	-2	-2
243.60000000000002	-2.0000000000000195	-1.9999999999976086	-2.0000000000059774	-1.999999999999254	-0.9999999999943133	-2	-2
243.8	-2.000000000000006	-1.9999999999981652	-2.0000000000068128	-1.9999999999992557	-0.9999999999943431	-2	-2
244.	-1.9999999999999907	-1.9999999999987312	-2.0000000000076463	-1.9999999999992581	-0.9999999999943898	-2	-2
244.20000000000002	-2.000000000000041	-1.9999999999993054	-2.0000000000084768	-1.9999999999992613	-0.9999999999944529	-2	-2
244.4	-2.0000000000000315	-1.9999999999998872	-2.000000000009303	-1.999999999999265	-0.9999999999945319	-2	-2
244.60000000000002	-2.0000000000000338	-2.000000000000475	-2.000000000010123	-1.9999999999992693	-0.9999999999946264	-2	-2
244.8	-2.000000000000016	-2.000000000001069	-2.0000000000109366	-1.9999999999992741	-0.9999999999947358	-2	-2
245.	-2.000000000000006	-2.000000000001667	-2.0000000000117417	-1.9999999999992797	-0.9999999999948597	-2	-2
245.20000000000002	-2.0000000000000284	-2.000000000002269	-2.000000000012537	-1.9999999999992857	-0.9999999999949974	-2	-2
245.4	-2.0000000000000044	-2.0000000000028737	-2.0000000000133222	-1.9999999999992923	-0.9999999999951487	-2	-2
245.60000000000002	-2.0000000000000124	-2.0000000000034803	-2.000000000014095	-1.9999999999992994	-0.9999999999953129	-2	-2
245.8	-1.9999999999999911	-2.0000000000040874	-2.000000000014855	-1.9999999999993072	-0.9999999999954896	-2	-2
246.	-2.00000000000003	-2.000000000004695	-2.0000000000156	-1.9999999999993154	-0.9999999999956781	-2	-2
246.20000000000002	-2.000000000000032	-2.0000000000053015	-2.0000000000163287	-1.9999999999993239	-0.9999999999958783	-2	-2
246.4	-2.00000000000003	-2.000000000005906	-2.000000000017041	-1.999999999999333	-0.9999999999960892	-2	-2
246.60000000000002	-2.0000000000000284	-2.0000000000065077	-2.0000000000177347	-1.9999999999993425	-0.9999999999963107	-2	-2
246.8	-2.000000000000006	-2.000000000007106	-2.000000000018409	-1.9999999999993525	-0.9999999999965422	-2	-2
247.	-2.0000000000000355	-2.000000000007699	-2.0000000000190616	-1.999999999999363	-0.9999999999967832	-2	-2
247.20000000000002	-2.0000000000000178	-2.0000000000082867	-2.0000000000196927	-1.9999999999993738	-0.9999999999970332	-2	-2
247.4	-1.999999999999993	-2.000000000008868	-2.0000000000202998	-1.999999999999385	-0.9999999999972915	-2	-2
247.60000000000002	-2.0000000000000364	-2.000000000009442	-2.0000000000208824	-1.9999999999993965	-0.9999999999975578	-2	-2
247.8	-2.000000000000027	-2.0000000000100076	-2.000000000021439	-1.9999999999994083	-0.9999999999978317	-2	-2
248.	-1.9999999999999787	-2.0000000000105636	-2.000000000021968	-1.9999999999994205	-0.9999999999981125	-2	-2
248.20000000000002	-2.0000000000000426	-2.00000000001111	-2.000000000022469	-1.9999999999994331	-0.9999999999983998	-2	-2
248.4	-2.000000000000017	-2.000000000011645	-2.00000000002294	-1.9999999999994458	-0.9999999999986932	-2	-2
248.60000000000002	-2.000000000000025	-2.0000000000121676	-2.0000000000233795	-1.9999999999994589	-0.999999999998992	-2	-2
248.8	-2.000000000000001	-2.0000000000126774	-2.0000000000237868	-1.9999999999994722	-0.9999999999992958	-2	-2
249.	-1.9999999999999902	-2.0000000000131735	-2.0000000000241602	-1.999999999999486	-0.9999999999996041	-2	-2
249.20000000000002	-2.0000000000000373	-2.0000000000136544	-2.000000000024499	-1.9999999999994997	-0.9999999999999164	-2	-2
249.4	-2.000000000000023	-2.00000000001412	-2.0000000000248015	-1.9999999999995137	-1.0000000000002323	-2	-2
249.60000000000002	-2.0000000000000284	-2.000000000014569	-2.0000000000250666	-1.999999999999528	-1.0000000000005511	-2	-2
249.8	-2.0000000000000173	-2.000000000015	-2.0000000000252927	-1.9999999999995424	-1.0000000000008724	-2	-2
250.	-2.0000000000000067	-2.0000000000154126	-2.0000000000254787	-1.999999999999557	-1.0000000000011957	-2	-2
250.20000000000002	-2.0000000000000187	-2.0000000000158056	-2.0000000000256235	-1.9999999999995717	-1.0000000000015206	-2	-2
250.4	-2.000000000000016	-2.000000000016178	-2.0000000000257256	-1.9999999999995866	-1.0000000000018465	-2	-2
250.60000000000002	-2.0000000000000226	-2.00000000001653	-2.0000000000257843	-1.9999999999996014	-1.000000000002173	-2	-2
250.8	-2.000000000000008	-2.000000000016859	-2.0000000000257976	-1.9999999999996165	-1.0000000000024993	-2	-2
251.	-2.0000000000000275	-2.000000000017165	-2.0000000000257643	-1.9999999999996316	-1.0000000000028253	-2	-2
251.20000000000002	-2.0000000000000293	-2.000000000017447	-2.0000000000256835	-1.9999999999996467	-1.0000000000031501	-2	-2
251.4	-2.0000000000000275	-2.000000000017704	-2.000000000025554	-1.999999999999662	-1.0000000000034737	-2	-2
251.60000000000002	-2.0000000000000235	-2.000000000017935	-2.000000000025374	-1.9999999999996771	-1.0000000000037952	-2	-2
251.8	-2.0000000000000093	-2.0000000000181393	-2.0000000000251426	-1.9999999999996925	-1.0000000000041143	-2	-2
252.	-2.000000000000038	-2.0000000000183156	-2.000000000024858	-1.9999999999997078	-1.0000000000044305	-2	-2
252.20000000000002	-2.000000000000034	-2.0000000000184635	-2.00000000002452	-1.999999999999723	-1.000000000004743	-2	-2
252.4	-2.0000000000000013	-2.0000000000185816	-2.000000000024126	-1.9999999999997382	-1.0000000000050517	-2	-2
252.60000000000002	-2.000000000000046	-2.000000000018669	-2.000000000023676	-1.9999999999997533	-1.000000000005356	-2	-2
252.8	-2.0000000000000115	-2.000000000018725	-2.0000000000231677	-1.9999999999997684	-1.0000000000056553	-2	-2
253.	-1.9999999999999751	-2.0000000000187486	-2.0000000000226006	-1.9999999999997833	-1.0000000000059492	-2	-2
253.20000000000002	-2.000000000000033	-2.000000000018739	-2.000000000021973	-1.9999999999997982	-1.000000000006237	-2	-2
253.4	-2.000000000000021	-2.000000000018695	-2.000000000021284	-1.999999999999813	-1.0000000000065186	-2	-2
253.60000000000002	-2.000000000000022	-2.0000000000186158	-2.0000000000205316	-1.9999999999998277	-1.000000000006793	-2	-2
253.8	-2.0000000000000036	-2.0000000000185003	-2.000000000019731	-1.9999999999998421	-1.0000000000070601	-2	-2
254.	-1.9999999999999751	-2.000000000018348	-2.0000000000189417	-1.9999999999998563	-1.0000000000073193	-2	-2
254.20000000000002	-2.000000000000034	-2.000000000018158	-2.000000000018171	-1.9999999999998703	-1.0000000000075702	-2	-2
254.4	-2.000000000000022	-2.0000000000179288	-2.0000000000174176	-1.9999999999998843	-1.000000000007812	-2	-2
254.60000000000002	-2.0000000000000355	-2.0000000000176597	-2.0000000000166818	-1.9999999999998979	-1.0000000000080442	-2	-2
254.8	-2.000000000000026	-2.00000000001735	-2.000000000015963	-1.9999999999999114	-1.0000000000082667	-2	-2
255.	-2.000000000000013	-2.000000000016999	-2.0000000000152607	-1.9999999999999245	-1.0000000000084788	-2	-2
255.20000000000002	-2.000000000000029	-2.000000000016605	-2.0000000000145755	-1.9999999999999374	-1.00000000000868	-2	-2
255.4	-2.000000000000017	-2.0000000000161675	-2.0000000000139067	-1.99999999999995	-1.0000000000088696	-2	-2
255.60000000000002	-2.000000000000014	-2.0000000000156852	-2.0000000000132543	-1.9999999999999623	-1.0000000000090474	-2	-2
255.8	-1.9999999999999871	-2.000000000015158	-2.0000000000126175	-1.9999999999999742	-1.0000000000092129	-2	-2
256.	-2.0000000000000258	-2.0000000000145857	-2.0000000000119966	-1.9999999999999858	-1.0000000000093654	-2	-2
256.20000000000005	-2.0000000000000444	-2.000000000014007	-2.000000000011391	-1.9999999999999971	-1.0000000000095044	-2	-2
256.40000000000003	-2.000000000000054	-2.0000000000134412	-2.0000000000108007	-2.000000000000008	-1.0000000000096296	-2	-2
256.6	-1.9999999999999984	-2.0000000000128884	-2.0000000000102256	-2.0000000000000187	-1.0000000000097404	-2	-2
256.8	-2.0000000000000133	-2.000000000012348	-2.000000000009665	-2.0000000000000284	-1.0000000000098364	-2	-2
257.	-2.000000000000031	-2.0000000000118203	-2.0000000000091194	-2.000000000000038	-1.0000000000099167	-2	-2
257.20000000000005	-2.000000000000018	-2.0000000000113047	-2.000000000008588	-2.0000000000000475	-1.0000000000099813	-2	-2
257.40000000000003	-2.000000000000014	-2.0000000000108016	-2.0000000000080704	-2.000000000000056	-1.0000000000100298	-2	-2
257.6	-2.0000000000000204	-2.00000000001031	-2.0000000000075664	-2.0000000000000644	-1.000000000010061	-2	-2
257.8	-2.0000000000000155	-2.0000000000098304	-2.0000000000070766	-2.0000000000000724	-1.000000000010075	-2	-2
258.	-1.9999999999999818	-2.0000000000093623	-2.0000000000066	-2.0000000000000795	-1.000000000010071	-2	-2
258.20000000000005	-2.0000000000000293	-2.0000000000089058	-2.0000000000061364	-2.000000000000086	-1.0000000000100489	-2	-2
258.40000000000003	-2.0000000000000338	-2.0000000000084603	-2.0000000000056857	-2.0000000000000924	-1.0000000000100076	-2	-2
258.6	-1.9999999999999851	-2.000000000008026	-2.0000000000052474	-2.000000000000098	-1.0000000000099472	-2	-2
258.8	-2.0000000000000004	-2.000000000007603	-2.000000000004822	-2.000000000000103	-1.0000000000098668	-2	-2
259.	-1.9999999999999927	-2.00000000000719	-2.0000000000044085	-2.0000000000001075	-1.000000000009766	-2	-2
259.20000000000005	-2.0000000000000373	-2.0000000000067875	-2.000000000004007	-2.0000000000001115	-1.0000000000096443	-2	-2
259.40000000000003	-2.0000000000000675	-2.0000000000063958	-2.000000000003617	-2.000000000000115	-1.0000000000095015	-2	-2
259.6	-2.000000000000006	-2.000000000006014	-2.000000000003239	-2.0000000000001172	-1.0000000000093365	-2	-2
259.8	-1.9999999999999967	-2.000000000005642	-2.000000000002872	-2.0000000000001195	-1.0000000000091493	-2	-2
260.	-2.000000000000004	-2.00000000000528	-2.0000000000025158	-2.000000000000121	-1.0000000000089393	-2	-2
260.20000000000005	-2.0000000000000178	-2.0000000000049276	-2.0000000000021707	-2.0000000000001212	-1.000000000008706	-2	-2
260.40000000000003	-2.0000000000000284	-2.0000000000045848	-2.000000000001836	-2.0000000000001212	-1.0000000000084488	-2	-2
260.6	-1.9999999999999896	-2.000000000004251	-2.0000000000015112	-2.0000000000001203	-1.0000000000081672	-2	-2
260.8	-1.9999999999999964	-2.000000000003926	-2.000000000001197	-2.0000000000001186	-1.000000000007861	-2	-2
261.	-2.0000000000000187	-2.0000000000036104	-2.000000000000892	-2.0000000000001164	-1.0000000000075515	-2	-2
261.20000000000005	-2.0000000000000457	-2.000000000003303	-2.0000000000005973	-2.0000000000001132	-1.000000000007252	-2	-2
261.40000000000003	-2.000000000000032	-2.0000000000030047	-2.0000000000003118	-2.0000000000001092	-1.0000000000069624	-2	-2
261.6	-2.000000000000006	-2.0000000000027143	-2.000000000000035	-2.0000000000001044	-1.0000000000066824	-2	-2
261.8	-2.000000000000008	-2.0000000000024323	-1.9999999999997675	-2.0000000000000986	-1.0000000000064124	-2	-2
262.	-2.000000000000038	-2.0000000000021583	-1.9999999999995084	-2.0000000000000924	-1.0000000000061515	-2	-2
262.20000000000005	-2.0000000000000284	-2.000000000001892	-1.9999999999992577	-2.000000000000086	-1.0000000000059002	-2	-2
262.40000000000003	-2.0000000000000218	-2.000000000001633	-1.9999999999990155	-2.0000000000000804	-1.000000000005658	-2	-2
262.6	-2.0000000000000195	-2.000000000001382	-1.9999999999987808	-2.0000000000000746	-1.0000000000054245	-2	-2
262.8	-2.0000000000000138	-2.0000000000011378	-1.999999999998554	-2.0000000000000693	-1.0000000000052003	-2	-2
263.	-1.99999999999999	-2.000000000000901	-1.9999999999983347	-2.000000000000064	-1.0000000000049845	-2	-2
263.20000000000005	-2.0000000000000284	-2.000000000000671	-1.9999999999981224	-2.000000000000059	-1.0000000000047773	-2	-2
263.40000000000003	-2.000000000000026	-2.0000000000004476	-1.9999999999979172	-2.000000000000054	-1.0000000000045783	-2	-2
263.6	-1.999999999999986	-2.000000000000231	-1.999999999997719	-2.0000000000000493	-1.0000000000043876	-2	-2
263.8	-2.000000000000007	-2.0000000000000204	-1.999999999997527	-2.000000000000045	-1.000000000004205	-2	-2
264.	-1.9999999999999876	-1.9999999999998161	-1.9999999999973415	-2.000000000000041	-1.0000000000040303	-2	-2
264.20000000000005	-2.000000000000031	-1.9999999999996179	-1.9999999999971618	-2.000000000000037	-1.0000000000038634	-2	-2
264.40000000000003	-2.000000000000039	-1.9999999999994253	-1.999999999996988	-2.000000000000033	-1.000000000003704	-2	-2
264.6	-2.	-1.9999999999992386	-1.9999999999968199	-2.0000000000000293	-1.000000000003552	-2	-2
264.8	-2.000000000000018	-1.9999999999990572	-1.999999999996657	-2.0000000000000258	-1.0000000000034073	-2	-2
265.	-2.0000000000000098	-1.9999999999988811	-1.9999999999964992	-2.000000000000022	-1.0000000000032696	-2	-2
265.20000000000005	-2.0000000000000395	-1.9999999999987101	-1.9999999999963463	-2.000000000000019	-1.000000000003139	-2	-2
265.40000000000003	-2.0000000000000244	-1.999999999998544	-1.9999999999961982	-2.000000000000016	-1.0000000000030151	-2	-2
265.6	-1.9999999999999905	-1.9999999999983826	-1.9999999999960543	-2.0000000000000133	-1.000000000002898	-2	-2
265.8	-1.9999999999999782	-1.9999999999982259	-1.9999999999959144	-2.0000000000000107	-1.0000000000027873	-2	-2
266.	-2.0000000000000315	-1.9999999999980735	-1.9999999999957787	-2.0000000000000084	-1.000000000002683	-2	-2
266.20000000000005	-2.00000000000002	-1.9999999999979252	-1.9999999999956466	-2.0000000000000058	-1.0000000000025846	-2	-2
266.40000000000003	-2.0000000000000417	-1.9999999999977809	-1.9999999999955178	-2.000000000000004	-1.0000000000024925	-2	-2
266.6	-2.000000000000005	-1.9999999999976406	-1.9999999999953924	-2.0000000000000018	-1.000000000002406	-2	-2
266.8	-2.0000000000000098	-1.9999999999975038	-1.9999999999952698	-1.9999999999999998	-1.0000000000023253	-2	-2
267.	-2.0000000000000413	-1.9999999999973705	-1.99999999999515	-1.9999999999999982	-1.0000000000022502	-2	-2
267.20000000000005	-2.000000000000018	-1.9999999999972404	-1.9999999999950329	-1.9999999999999964	-1.0000000000021805	-2	-2
267.40000000000003	-2.0000000000000213	-1.9999999999971136	-1.9999999999949178	-1.9999999999999951	-1.0000000000021159	-2	-2
267.6	-2.0000000000000036	-1.9999999999969895	-1.9999999999948048	-1.9999999999999938	-1.0000000000020564	-2	-2
267.8	-2.0000000000000204	-1.9999999999968683	-1.9999999999946936	-1.9999999999999927	-1.000000000002002	-2	-2
268.	-1.9999999999999873	-1.9999999999967497	-1.999999999994584	-1.9999999999999916	-1.000000000001952	-2	-2
268.20000000000005	-2.000000000000023	-1.9999999999966334	-1.9999999999944758	-1.9999999999999905	-1.000000000001907	-2	-2
268.40000000000003	-2.0000000000000253	-1.9999999999965195	-1.9999999999943685	-1.9999999999999898	-1.000000000001866	-2	-2
268.6	-1.999999999999986	-1.9999999999964073	-1.9999999999942621	-1.999999999999989	-1.0000000000018296	-2	-2
268.8	-1.999999999999999	-1.9999999999962972	-1.9999999999941562	-1.9999999999999885	-1.0000000000017972	-2	-2
269.	-2.000000000000008	-1.9999999999961886	-1.999999999994051	-1.9999999999999878	-1.0000000000017688	-2	-2
269.20000000000005	-2.0000000000000275	-1.9999999999960814	-1.9999999999939457	-1.9999999999999873	-1.0000000000017442	-2	-2
269.40000000000003	-2.0000000000000497	-1.9999999999959757	-1.9999999999938403	-1.9999999999999871	-1.0000000000017233	-2	-2
269.6	-2.000000000000006	-1.999999999995871	-1.9999999999937346	-1.999999999999987	-1.000000000001706	-2	-2
269.8	-2.0000000000000036	-1.9999999999957674	-1.9999999999936284	-1.9999999999999867	-1.0000000000016918	-2	-2
270.	-2.0000000000000027	-1.9999999999956644	-1.9999999999935214	-1.9999999999999867	-1.0000000000016809	-2	-2
270.20000000000005	-2.0000000000000346	-1.999999999995562	-1.9999999999934133	-1.9999999999999867	-1.0000000000016729	-2	-2
270.40000000000003	-2.000000000000028	-1.99999999999546	-1.999999999993304	-1.999999999999987	-1.000000000001668	-2	-2
270.6	-1.9999999999999851	-1.9999999999953584	-1.999999999993193	-1.9999999999999871	-1.0000000000016656	-2	-2
270.8	-2.000000000000001	-1.9999999999952565	-1.9999999999930804	-1.9999999999999873	-1.0000000000016658	-2	-2
271.	-2.000000000000017	-1.9999999999951548	-1.9999999999929658	-1.9999999999999878	-1.0000000000016684	-2	-2
271.20000000000005	-2.00000000000003	-1.9999999999950524	-1.9999999999928488	-1.9999999999999882	-1.0000000000016733	-2	-2
271.40000000000003	-2.000000000000036	-1.9999999999949498	-1.9999999999927296	-1.9999999999999887	-1.0000000000016802	-2	-2
271.6	-1.9999999999999956	-1.9999999999948463	-1.9999999999926077	-1.9999999999999891	-1.000000000001689	-2	-2
271.8	-2.000000000000006	-1.9999999999947422	-1.9999999999924827	-1.9999999999999898	-1.0000000000016998	-2	-2
272.	-2.0000000000000346	-1.999999999994637	-1.9999999999923546	-1.9999999999999905	-1.0000000000017122	-2	-2
272.20000000000005	-2.0000000000000107	-1.9999999999945304	-1.999999999992223	-1.9999999999999911	-1.0000000000017257	-2	-2
272.40000000000003	-2.000000000000015	-1.9999999999944225	-1.9999999999920879	-1.9999999999999918	-1.0000000000017408	-2	-2
272.6	-2.0000000000000058	-1.999999999994313	-1.9999999999919489	-1.9999999999999925	-1.000000000001757	-2	-2
272.8	-2.0000000000000027	-1.9999999999942017	-1.9999999999918059	-1.9999999999999933	-1.0000000000017741	-2	-2
273.	-1.9999999999999807	-1.9999999999940885	-1.9999999999916585	-1.9999999999999942	-1.0000000000017921	-2	-2
273.20000000000005	-2.0000000000000213	-1.999999999993973	-1.9999999999915063	-1.9999999999999951	-1.0000000000018106	-2	-2
273.40000000000003	-2.000000000000025	-1.9999999999938554	-1.9999999999913496	-1.999999999999996	-1.0000000000018299	-2	-2
273.6	-1.9999999999999971	-1.9999999999937352	-1.9999999999911875	-1.999999999999997	-1.0000000000018492	-2	-2
273.8	-2.0000000000000204	-1.9999999999936124	-1.9999999999910203	-1.9999999999999978	-1.000000000001869	-2	-2
274.	-2.000000000000003	-1.9999999999934868	-1.9999999999908475	-1.9999999999999987	-1.0000000000018887	-2	-2
274.20000000000005	-2.0000000000000284	-1.999999999993358	-1.999999999990669	-1.9999999999999998	-1.0000000000019083	-2	-2
274.40000000000003	-2.0000000000000657	-1.999999999993226	-1.9999999999904845	-2.0000000000000004	-1.0000000000019276	-2	-2
274.6	-1.9999999999999962	-1.9999999999930909	-1.9999999999902938	-2.0000000000000018	-1.0000000000019464	-2	-2
274.8	-2.0000000000000107	-1.9999999999929519	-1.9999999999900966	-2.0000000000000027	-1.0000000000019649	-2	-2
275.	-1.999999999999998	-1.9999999999928093	-1.9999999999898928	-2.0000000000000036	-1.0000000000019824	-2	-2
275.20000000000005	-2.0000000000000213	-1.9999999999926628	-1.9999999999896818	-2.0000000000000044	-1.000000000001999	-2	-2
275.40000000000003	-2.0000000000000178	-1.999999999992512	-1.9999999999894638	-2.0000000000000053	-1.0000000000020146	-2	-2
275.6	-2.0000000000000036	-1.999999999992357	-1.9999999999892384	-2.000000000000006	-1.000000000002029	-2	-2
275.8	-1.9999999999999778	-1.9999999999921976	-1.9999999999890052	-2.000000000000007	-1.0000000000020421	-2	-2
276.	-2.000000000000039	-1.9999999999920335	-1.999999999988764	-2.000000000000008	-1.0000000000020537	-2	-2
276.20000000000005	-2.000000000000031	-1.9999999999918645	-1.999999999988515	-2.000000000000009	-1.0000000000020635	-2	-2
276.40000000000003	-2.0000000000000497	-1.9999999999916904	-1.9999999999882576	-2.0000000000000098	-1.0000000000020712	-2	-2
276.6	-1.9999999999999993	-1.9999999999915112	-1.9999999999879914	-2.0000000000000107	-1.0000000000020772	-2	-2
276.8	-1.9999999999999862	-1.9999999999913267	-1.9999999999877165	-2.0000000000000115	-1.000000000002081	-2	-2
277.	-2.0000000000000284	-1.9999999999911366	-1.9999999999874387	-2.000000000000012	-1.0000000000020826	-2	-2
277.20000000000005	-2.000000000000023	-1.9999999999909408	-1.9999999999871707	-2.000000000000013	-1.0000000000020814	-2	-2
277.40000000000003	-2.000000000000032	-1.999999999990739	-1.9999999999869125	-2.0000000000000133	-1.000000000002078	-2	-2
277.6	-2.0000000000000226	-1.9999999999905311	-1.999999999986664	-2.000000000000014	-1.0000000000020715	-2	-2
277.8	-2.000000000000029	-1.999999999990317	-1.999999999986425	-2.0000000000000147	-1.0000000000020621	-2	-2
278.	-1.9999999999999793	-1.9999999999900966	-1.9999999999861957	-2.000000000000015	-1.0000000000020497	-2	-2
278.20000000000005	-2.0000000000000284	-1.999999999989878	-1.9999999999859757	-2.0000000000000155	-1.000000000002034	-2	-2
278.40000000000003	-2.0000000000000306	-1.9999999999896678	-1.999999999985765	-2.000000000000016	-1.0000000000020148	-2	-2
278.6	-1.9999999999999714	-1.9999999999894653	-1.999999999985563	-2.000000000000016	-1.000000000001992	-2	-2
278.8	-1.9999999999999956	-1.9999999999892708	-1.9999999999853704	-2.0000000000000164	-1.0000000000019655	-2	-2
279.	-1.9999999999999851	-1.999999999989084	-1.9999999999851863	-2.0000000000000164	-1.0000000000019353	-2	-2
279.20000000000005	-2.0000000000000413	-1.9999999999889049	-1.999999999985011	-2.0000000000000164	-1.000000000001901	-2	-2
279.40000000000003	-2.0000000000000346	-1.9999999999887332	-1.9999999999848443	-2.0000000000000164	-1.0000000000018623	-2	-2
279.6	-2.000000000000022	-1.9999999999885691	-1.999999999984686	-2.0000000000000164	-1.0000000000018194	-2	-2
279.8	-2.000000000000008	-1.9999999999884122	-1.9999999999845361	-2.000000000000016	-1.000000000001772	-2	-2
280.	-2.0000000000000266	-1.9999999999882625	-1.9999999999843943	-2.0000000000000155	-1.0000000000017197	-2	-2
280.20000000000005	-2.0000000000000195	-1.9999999999881197	-1.9999999999842604	-2.0000000000000155	-1.000000000001663	-2	-2
280.40000000000003	-2.0000000000000364	-1.999999999987984	-1.9999999999841345	-2.0000000000000147	-1.000000000001601	-2	-2
280.6	-1.999999999999989	-1.999999999987855	-1.9999999999840163	-2.000000000000014	-1.0000000000015379	-2	-2
280.8	-1.9999999999999796	-1.999999999987733	-1.999999999983906	-2.0000000000000133	-1.0000000000014768	-2	-2
281.	-2.00000000000002	-1.9999999999876175	-1.999999999983803	-2.0000000000000124	-1.000000000001418	-2	-2
281.20000000000005	-2.0000000000000218	-1.9999999999875084	-1.9999999999837075	-2.000000000000012	-1.000000000001361	-2	-2
281.40000000000003	-2.000000000000055	-1.9999999999874059	-1.999999999983619	-2.000000000000011	-1.000000000001306	-2	-2
281.6	-1.999999999999987	-1.9999999999873095	-1.9999999999835378	-2.00000000000001	-1.0000000000012528	-2	-2
281.8	-2.000000000000011	-1.9999999999872193	-1.9999999999834637	-2.0000000000000093	-1.0000000000012017	-2	-2
282.	-2.00000000000003	-1.9999999999871352	-1.9999999999833962	-2.000000000000009	-1.0000000000011524	-2	-2
282.20000000000005	-2.0000000000000213	-1.999999999987057	-1.9999999999833356	-2.000000000000008	-1.000000000001105	-2	-2
282.40000000000003	-2.0000000000000084	-1.9999999999869849	-1.9999999999832816	-2.0000000000000075	-1.0000000000010592	-2	-2
282.6	-2.0000000000000027	-1.9999999999869182	-1.999999999983234	-2.0000000000000067	-1.0000000000010152	-2	-2
282.8	-2.000000000000008	-1.9999999999868572	-1.9999999999831928	-2.000000000000006	-1.000000000000973	-2	-2
283.	-1.9999999999999805	-1.999999999986802	-1.9999999999831577	-2.0000000000000053	-1.0000000000009326	-2	-2
283.20000000000005	-2.0000000000000413	-1.9999999999867517	-1.9999999999831288	-2.000000000000005	-1.0000000000008937	-2	-2
283.40000000000003	-2.0000000000000115	-1.999999999986707	-1.9999999999831057	-2.0000000000000044	-1.0000000000008564	-2	-2
283.6	-2.000000000000002	-1.9999999999866673	-1.9999999999830886	-2.000000000000004	-1.000000000000821	-2	-2
283.8	-1.9999999999999905	-1.999999999986633	-1.999999999983077	-2.0000000000000036	-1.000000000000787	-2	-2
284.	-1.9999999999999978	-1.9999999999866032	-1.999999999983071	-2.000000000000003	-1.0000000000007545	-2	-2
284.20000000000005	-2.000000000000039	-1.9999999999865785	-1.9999999999830704	-2.0000000000000027	-1.0000000000007234	-2	-2
284.40000000000003	-2.0000000000000524	-1.9999999999865585	-1.999999999983075	-2.000000000000002	-1.000000000000694	-2	-2
284.6	-2.000000000000006	-1.999999999986543	-1.999999999983085	-2.0000000000000018	-1.000000000000666	-2	-2
284.8	-2.0000000000000075	-1.999999999986532	-1.9999999999831	-2.0000000000000013	-1.0000000000006393	-2	-2
285.	-2.000000000000009	-1.9999999999865257	-1.9999999999831197	-2.000000000000001	-1.000000000000614	-2	-2
285.20000000000005	-2.0000000000000124	-1.9999999999865234	-1.9999999999831444	-2.000000000000001	-1.0000000000005902	-2	-2
285.40000000000003	-2.0000000000000213	-1.9999999999865252	-1.9999999999831735	-2.0000000000000004	-1.0000000000005675	-2	-2
285.6	-1.9999999999999751	-1.9999999999865312	-1.9999999999832072	-2.	-1.0000000000005462	-2	-2
285.8	-1.9999999999999902	-1.9999999999865412	-1.9999999999832454	-2.	-1.0000000000005262	-2	-2
286.	-2.000000000000017	-1.9999999999865548	-1.9999999999832876	-1.9999999999999998	-1.0000000000005074	-2	-2
286.20000000000005	-2.000000000000023	-1.9999999999865723	-1.999999999983334	-1.9999999999999996	-1.0000000000004898	-2	-2
286.40000000000003	-2.000000000000032	-1.9999999999865934	-1.9999999999833844	-1.9999999999999993	-1.0000000000004734	-2	-2
286.6	-1.999999999999993	-1.999999999986618	-1.9999999999834388	-1.9999999999999991	-1.000000000000458	-2	-2
286.8	-2.0000000000000107	-1.9999999999866458	-1.9999999999834968	-1.999999999999999	-1.0000000000004439	-2	-2
287.	-2.0000000000000124	-1.999999999986677	-1.9999999999835583	-1.9999999999999987	-1.0000000000004305	-2	-2
287.20000000000005	-2.000000000000021	-1.9999999999867115	-1.9999999999836233	-1.9999999999999987	-1.0000000000004186	-2	-2
287.40000000000003	-2.000000000000009	-1.9999999999867488	-1.9999999999836915	-1.9999999999999984	-1.0000000000004075	-2	-2
287.6	-2.000000000000015	-1.9999999999867892	-1.999999999983763	-1.9999999999999984	-1.0000000000003972	-2	-2
287.8	-2.000000000000016	-1.9999999999868325	-1.9999999999838376	-1.9999999999999982	-1.000000000000388	-2	-2
288.	-1.9999999999999891	-1.9999999999868783	-1.999999999983915	-1.9999999999999982	-1.0000000000003797	-2	-2
288.20000000000005	-2.000000000000022	-1.999999999986927	-1.9999999999839955	-1.9999999999999982	-1.0000000000003721	-2	-2
288.40000000000003	-2.000000000000034	-1.999999999986978	-1.9999999999840785	-1.9999999999999982	-1.0000000000003655	-2	-2
288.6	-1.9999999999999853	-1.9999999999870313	-1.999999999984164	-1.999999999999998	-1.0000000000003597	-2	-2
288.8	-1.9999999999999918	-1.9999999999870868	-1.999999999984252	-1.999999999999998	-1.0000000000003546	-2	-2
289.	-1.999999999999995	-1.9999999999871447	-1.999999999984342	-1.999999999999998	-1.0000000000003504	-2	-2
289.20000000000005	-2.000000000000023	-1.9999999999872045	-1.9999999999844345	-1.999999999999998	-1.0000000000003468	-2	-2
289.40000000000003	-2.000000000000047	-1.9999999999872662	-1.9999999999845288	-1.999999999999998	-1.000000000000344	-2	-2
289.6	-2.0000000000000013	-1.99999999998733	-1.9999999999846252	-1.9999999999999982	-1.0000000000003415	-2	-2
289.8	-2.0000000000000058	-1.9999999999873952	-1.999999999984723	-1.9999999999999982	-1.00000000000034	-2	-2
290.	-2.000000000000009	-1.999999999987462	-1.9999999999848228	-1.9999999999999982	-1.0000000000003388	-2	-2
290.20000000000005	-2.0000000000000364	-1.9999999999875304	-1.9999999999849238	-1.9999999999999982	-1.0000000000003384	-2	-2
290.40000000000003	-2.000000000000023	-1.9999999999876001	-1.9999999999850264	-1.9999999999999984	-1.0000000000003384	-2	-2
290.6	-1.9999999999999898	-1.9999999999876712	-1.9999999999851301	-1.9999999999999984	-1.0000000000003388	-2	-2
290.8	-1.999999999999989	-1.9999999999877434	-1.999999999985235	-1.9999999999999984	-1.00000000000034	-2	-2
291.	-2.000000000000015	-1.9999999999878166	-1.9999999999853408	-1.9999999999999987	-1.0000000000003413	-2	-2
291.20000000000005	-2.0000000000000373	-1.9999999999878908	-1.9999999999854474	-1.9999999999999987	-1.000000000000343	-2	-2
291.40000000000003	-2.000000000000047	-1.9999999999879656	-1.9999999999855547	-1.9999999999999987	-1.0000000000003453	-2	-2
291.6	-2.000000000000001	-1.9999999999880413	-1.9999999999856626	-1.999999999999999	-1.0000000000003477	-2	-2
291.8	-2.000000000000009	-1.9999999999881175	-1.999999999985771	-1.999999999999999	-1.0000000000003504	-2	-2
292.	-2.0000000000000226	-1.9999999999881943	-1.9999999999858795	-1.9999999999999991	-1.0000000000003535	-2	-2
292.20000000000005	-2.000000000000003	-1.9999999999882714	-1.9999999999859885	-1.9999999999999993	-1.0000000000003568	-2	-2
292.40000000000003	-2.0000000000000115	-1.9999999999883489	-1.9999999999860973	-1.9999999999999993	-1.0000000000003602	-2	-2
292.6	-2.0000000000000013	-1.9999999999884264	-1.9999999999862061	-1.9999999999999996	-1.000000000000364	-2	-2
292.8	-2.000000000000004	-1.9999999999885039	-1.9999999999863147	-1.9999999999999996	-1.0000000000003677	-2	-2
293.	-1.9999999999999833	-1.9999999999885814	-1.999999999986423	-1.9999999999999998	-1.0000000000003715	-2	-2
293.20000000000005	-2.0000000000000324	-1.9999999999886586	-1.9999999999865308	-1.9999999999999998	-1.0000000000003755	-2	-2
293.40000000000003	-2.0000000000000266	-1.9999999999887355	-1.999999999986638	-2.	-1.0000000000003795	-2	-2
293.6	-1.9999999999999818	-1.999999999988812	-1.9999999999867444	-2.	-1.0000000000003835	-2	-2
293.8	-2.0000000000000053	-1.999999999988888	-1.99999999998685	-2.0000000000000004	-1.0000000000003875	-2	-2
294.	-1.9999999999999911	-1.9999999999889635	-1.9999999999869547	-2.0000000000000004	-1.0000000000003915	-2	-2
294.20000000000005	-2.0000000000000275	-1.999999999989038	-1.9999999999870581	-2.0000000000000004	-1.0000000000003952	-2	-2
294.40000000000003	-2.0000000000000586	-1.9999999999891118	-1.9999999999871603	-2.000000000000001	-1.000000000000399	-2	-2
294.6	-2.0000000000000067	-1.9999999999891847	-1.9999999999872613	-2.000000000000001	-1.0000000000004026	-2	-2
294.8	-2.000000000000009	-1.9999999999892564	-1.9999999999873606	-2.000000000000001	-1.000000000000406	-2	-2
295.	-2.0000000000000053	-1.999999999989327	-1.9999999999874583	-2.000000000000001	-1.000000000000409	-2	-2
295.20000000000005	-2.000000000000014	-1.9999999999893963	-1.999999999987554	-2.0000000000000013	-1.0000000000004121	-2	-2
295.40000000000003	-2.0000000000000298	-1.999999999989464	-1.999999999987648	-2.0000000000000013	-1.0000000000004148	-2	-2
295.6	-1.9999999999999845	-1.9999999999895302	-1.99999999998774	-2.0000000000000013	-1.000000000000417	-2	-2
295.8	-1.9999999999999833	-1.9999999999895948	-1.9999999999878297	-2.0000000000000013	-1.000000000000419	-2	-2
296.	-2.0000000000000115	-1.9999999999896578	-1.9999999999879172	-2.0000000000000018	-1.0000000000004208	-2	-2
296.20000000000005	-2.000000000000025	-1.9999999999897187	-1.9999999999880023	-2.0000000000000018	-1.0000000000004219	-2	-2
296.40000000000003	-2.0000000000000346	-1.9999999999897777	-1.9999999999880846	-2.0000000000000018	-1.0000000000004228	-2	-2
296.6	-2.0000000000000004	-1.9999999999898348	-1.9999999999881644	-2.0000000000000018	-1.000000000000423	-2	-2
296.8	-2.000000000000006	-1.9999999999898894	-1.9999999999882414	-2.0000000000000018	-1.0000000000004228	-2	-2
297.	-2.0000000000000346	-1.999999999989942	-1.9999999999883153	-2.000000000000002	-1.000000000000422	-2	-2
297.20000000000005	-2.0000000000000293	-1.999999999989992	-1.9999999999883862	-2.000000000000002	-1.000000000000421	-2	-2
297.40000000000003	-2.0000000000000218	-1.9999999999900395	-1.999999999988454	-2.000000000000002	-1.000000000000419	-2	-2
297.6	-2.000000000000015	-1.9999999999900844	-1.999999999988518	-2.000000000000002	-1.0000000000004166	-2	-2
297.8	-1.999999999999995	-1.9999999999901263	-1.999999999988579	-2.000000000000002	-1.0000000000004134	-2	-2
298.	-1.9999999999999731	-1.9999999999901656	-1.9999999999886362	-2.000000000000002	-1.0000000000004095	-2	-2
298.20000000000005	-2.0000000000000293	-1.9999999999902018	-1.9999999999886897	-2.000000000000002	-1.000000000000405	-2	-2
298.40000000000003	-2.0000000000000266	-1.999999999990235	-1.9999999999887392	-2.000000000000002	-1.0000000000003997	-2	-2
298.6	-1.9999999999999898	-1.999999999990265	-1.9999999999887847	-2.000000000000002	-1.0000000000003935	-2	-2
298.8	-1.999999999999997	-1.9999999999902915	-1.9999999999888263	-2.000000000000002	-1.0000000000003866	-2	-2
299.	-2.000000000000001	-1.9999999999903146	-1.9999999999888636	-2.000000000000002	-1.0000000000003788	-2	-2
299.20000000000005	-2.0000000000000293	-1.9999999999903344	-1.9999999999888962	-2.000000000000002	-1.0000000000003701	-2	-2
299.40000000000003	-2.000000000000048	-1.9999999999903504	-1.9999999999889244	-2.000000000000002	-1.0000000000003606	-2	-2
299.6	-1.9999999999999931	-1.9999999999903626	-1.9999999999889482	-2.0000000000000018	-1.00000000000035	-2	-2
299.8	-2.000000000000023	-1.9999999999903708	-1.9999999999889668	-2.0000000000000018	-1.0000000000003384	-2	-2
300.	-2.000000000000014	-1.9999999999903753	-1.9999999999889808	-2.0000000000000018	-1.000000000000326	-2	-2

==> data/data_e.dat <==
-5.	0.	0.	0.	0.	0.	0	0
-4.8	0.	0.	0.	0.	0.	0	0
-4.6	0.	0.	0.	0.	0.	0	0
-4.4	0.	0.	0.	0.	0.	0	0
-4.2	0.	0.	0.	0.	0.	0	0
-4.	0.	0.	0.	0.	0.	0	0
-3.8	0.	0.	0.	0.	0.	0	0
-3.5999999999999996	0.	0.	0.	0.	0.	0	0
-3.4	0.	0.	0.	0.	0.	0	0
-3.2	0.	0.	0.	0.	0.	0	0
-3.	0.	0.	0.	0.	0.	0	0
-2.8	0.	0.	0.	0.	0.	0	0
-2.5999999999999996	0.	0.	0.	0.	0.	0	0
-2.4	0.	0.	0.	0.	0.	0	0
-2.1999999999999997	0.	0.	0.	0.	0.	0	0
-2.	0.	0.	0.	0.	0.	0	0
-1.7999999999999998	0.	0.	0.	0.	0.	0	0
-1.5999999999999996	0.	0.	0.	0.	0.	0	0
-1.4	0.	0.	0.	0.	0.	0	0
-1.1999999999999997	0.	0.	0.	0.	0.	0	0
-1.	0.	0.	0.	0.	0.	0	0
-0.7999999999999998	0.	0.	0.	0.	0.	0	0
-0.5999999999999996	0.	0.	0.	0.	0.	0	0
-0.39999999999999947	0.	0.	0.	0.	0.	0	0
-0.1999999999999993	0.	0.	0.	0.	0.	0	0
0.	0.	0.	0.	0.	0.	0	0
0.001	-0.0007408917482899791	-0.006848549920936635	-9.10954920868e-7	-1.5068602634224211e-6	-4.6102247107867893e-7	145.78288000000003	-0.017120000000000003
0.01	-0.007882791910873918	-0.8011995298479754	-0.0019988545731466074	-0.003330200592312528	-0.000999441454209806	-2.	-2.
0.1	-0.10944600932335272	-0.8225848987767834	-0.03764112777178275	-0.06234070497968797	-0.018820579673387936	-2	-2
0.20000000000000018	-0.2154130947525102	-0.8458992565213272	-0.07649843737772243	-0.12586473194296077	-0.03824922738491631	-2	-2
0.40000000000000036	-0.40227876730228734	-0.8911521927082104	-0.1519200129211895	-0.24673336721384956	-0.07596001388668544	-2	-2
0.6000000000000005	-0.5606285850215392	-0.9346307401173397	-0.22438426599782657	-0.35980683801498925	-0.11219214099134028	-2	-2
0.8000000000000007	-0.6954215387843423	-0.9764044680801854	-0.29400721383396616	-0.46558785001422653	-0.147003585165424	-2	-2
1.	-0.8107259433628414	-1.0165402227408524	-0.3609001143213276	-0.5645467270896882	-0.18045010829000144	-2	-2
1.2000000000000002	-0.9098805666580979	-1.0551023611083175	-0.42517013184124514	-0.6571234396434446	-0.21258508441699103	-2	-2
1.4000000000000004	-0.9956265638198584	-1.0921522297108255	-0.4869201271905832	-0.7437295912874337	-0.2434600810598646	-2	-2
1.6000000000000005	-1.0702155079345264	-1.1277495408793097	-0.5462488065641449	-0.8247505538982236	-0.2731244292608926	-2	-2
1.8000000000000007	-1.1354978497613408	-1.1619508556208102	-0.6032511990962883	-0.9005456362202955	-0.3016256106136314	-2	-2
2.	-1.1929953536701043	-1.194811275231238	-0.6580185353340064	-0.9714529539306493	-0.3290092892977968	-2	-2
2.2	-1.2439604139619473	-1.2263831454304146	-0.7106383569027737	-1.0377871143943649	-0.3553191726109592	-2	-2
2.4000000000000004	-1.289424629333101	-1.2567171135441133	-0.7611949392200573	-1.0998429018322857	-0.38059750633783274	-2	-2
2.6000000000000005	-1.330238582243475	-1.2858616523579907	-0.8097694330556333	-1.1578969559233006	-0.4048845958896317	-2	-2
2.8000000000000007	-1.3671044170797437	-1.3138633956414876	-0.8564390198588924	-1.2122066875260469	-0.4282194220167823	-2	-2
3.	-1.4006025220947516	-1.3407672267847415	-0.9012784888980808	-1.2630137140145026	-0.45063930768043015	-2	-2
3.200000000000001	-1.4312133835667233	-1.3666160817177881	-0.9443602616961712	-1.3105443671992976	-0.47218021212309147	-2	-2
3.4000000000000004	-1.459335486959923	-1.3914514423607371	-0.985752262632142	-1.3550093529552778	-0.4928761396883335	-2	-2
3.5999999999999996	-1.4852999813110082	-1.4153129664987874	-1.0255215838063152	-1.3966066916878828	-0.5127607931810338	-2	-2
3.8000000000000007	-1.5093826932489298	-1.438238861200405	-1.0637315191898273	-1.4355217244931515	-0.5318658418658991	-2	-2
4.	-1.5318139707710574	-1.460266040837945	-1.1004429048052107	-1.4719262942220146	-0.5502214753325304	-2	-2
4.200000000000001	-1.552786749878796	-1.4814295354416243	-1.1357152810244027	-1.5059836869770395	-0.5678576295948424	-2	-2
4.4	-1.5724631659299817	-1.5017626899829253	-1.1696042445102937	-1.5378439777335904	-0.584802249818664	-2	-2
4.600000000000001	-1.5909799732336498	-1.5212987654867045	-1.202164511412004	-1.5676501131229137	-0.6010822268306377	-2	-2
4.800000000000001	-1.6084529886543644	-1.540069226805818	-1.2334482287231547	-1.5955333772784654	-0.6167241272294677	-2	-2
5.	-1.6249807358916104	-1.5581032979704634	-1.263504948219299	-1.6216189224303366	-0.631752619974412	-2	-2
5.200000000000001	-1.6406474350855909	-1.575430063605345	-1.2923834973755106	-1.6460216018723606	-0.646191668216095	-2	-2
5.4	-1.6555254561893924	-1.592077826869512	-1.3201295014713574	-1.6688509827326654	-0.66006481348479	-2	-2
5.600000000000001	-1.669677333087103	-1.6080726530002099	-1.3467875160406892	-1.6902075498049862	-0.6733938597280543	-2	-2
5.800000000000001	-1.6831574178667488	-1.6234402529234864	-1.3724004998794939	-1.7101872203622976	-0.6862001633600291	-2	-2
6.	-1.6960132402709829	-1.6382055032090146	-1.3970088765229427	-1.7288779135676522	-0.6985045500352096	-2	-2
6.200000000000001	-1.7082866255698348	-1.6523915976288015	-1.4206526774558073	-1.7463635916247449	-0.7103263251472586	-2	-2
6.4	-1.7200146144560704	-1.6660214936248723	-1.4433694511626403	-1.7627211848706623	-0.721684520154371	-2	-2
6.600000000000001	-1.7312302206676984	-1.6791170753177598	-1.465194974479256	-1.7780244032816581	-0.7325975331028276	-2	-2
6.800000000000001	-1.7419630555772019	-1.6916989771589002	-1.4861649225607303	-1.7923400967053575	-0.7430824837697031	-2	-2
7.	-1.7522398436937183	-1.7037876641216516	-1.5063129803391793	-1.8057326904240834	-0.753156336050127	-2	-2
7.200000000000001	-1.7620848486902918	-1.7154023709823178	-1.5256705993511008	-1.8182617623017034	-0.7628354105263289	-2	-2
7.4	-1.77152022601957	-1.7265615037080266	-1.5442691110621651	-1.8299822953758158	-0.7721347614787307	-2	-2
7.600000000000001	-1.7805663152756899	-1.7372832492289347	-1.5621388435789765	-1.840947533354254	-0.7810693035633195	-2	-2
7.800000000000001	-1.789241883080788	-1.747584534409492	-1.5793076401761372	-1.8512051507059608	-0.7896537850297256	-2	-2
8.	-1.797564325326463	-1.757481806187965	-1.5958029684076158	-1.8608013881762093	-0.7979017026611763	-2	-2
8.200000000000001	-1.805549836005248	-1.766991162356282	-1.6116519233165265	-1.8697788485723295	-0.8058259874776648	-2	-2
8.4	-1.8132135485608554	-1.7761275482494823	-1.6268793910395976	-1.878176987141718	-0.8134395649195837	-2	-2
8.600000000000001	-1.8205696546162289	-1.7849056668444325	-1.6415094508932822	-1.886033928826901	-0.8207548484598353	-2	-2
8.8	-1.8276315040625075	-1.7933397095723282	-1.655566085717301	-1.893383821485078	-0.8277831783505022	-2	-2
9.	-1.8344116897745333	-1.801442929755751	-1.669071712808599	-1.900259843099737	-0.8345357608971585	-2	-2
9.200000000000001	-1.8409221196310566	-1.80922848308366	-1.6820474759689805	-1.9066924627789723	-0.8410237347667057	-2	-2
9.4	-1.8471740780365495	-1.8167089520370099	-1.6945144725606962	-1.9127099981001503	-0.8472573942339089	-2	-2
9.600000000000001	-1.8531782787474527	-1.823895914464125	-1.70649291654108	-1.9183397439314036	-0.853246463417977	-2	-2
9.8	-1.8589449104827143	-1.8308008635475206	-1.7180014676356392	-1.9236061633327444	-0.8590006559317772	-2	-2
10.	-1.8644836765341397	-1.837435250451928	-1.7290586286646308	-1.9285330598606394	-0.8645294178079461	-2	-2
10.200000000000001	-1.869803829375219	-1.8438096836186368	-1.7396825293350113	-1.9331422236677962	-0.8698413385302248	-2	-2
10.4	-1.8749142010896933	-1.8499339994130444	-1.7498897757511214	-1.937453982576146	-0.8749448380037838	-2	-2
10.600000000000001	-1.879823230295478	-1.8558180063145793	-1.7596965876500716	-1.9414879663764069	-0.8798483127134791	-2	-2
10.8	-1.8845389861204074	-1.8614714688660707	-1.7691191244294957	-1.9452615522797387	-0.8845596198654927	-2	-2
11.	-1.8890691896884397	-1.866903400558559	-1.778172369513698	-1.948791649886979	-0.8890860805836466	-2	-2
11.2	-1.8934212334947864	-1.8721221904395124	-1.7868703312101701	-1.9520943968337379	-0.8934349932448838	-2	-2
11.400000000000002	-1.8976021989827339	-1.8771362090584707	-1.7952269923934963	-1.9551839480942441	-0.8976135268775393	-2	-2
11.600000000000001	-1.9016188725809042	-1.8819537816449483	-1.8032562670321368	-1.9580741479063315	-0.9016282063623691	-2	-2
11.8	-1.9054777604154651	-1.8865825666561364	-1.8109709414601924	-1.960778208574922	-0.9054853579942832	-2	-2
12.	-1.9091851018754915	-1.89102971951501	-1.8183828933081305	-1.9633077192761481	-0.9091913080749837	-2	-2
12.2	-1.9127468821797013	-1.8953023836485665	-1.8255039753522262	-1.965674014772754	-0.9127521092936832	-2	-2
12.400000000000002	-1.9161688440683873	-1.8994076562420594	-1.8323460142455517	-1.9678879123763666	-0.9161732214486357	-2	-2
12.600000000000001	-1.9194564987240574	-1.9033520445702048	-1.838920030051465	-1.9699589005354075	-0.9194600326876008	-2	-2
12.8	-1.9226151360077541	-1.907141652495647	-1.8452361168360645	-1.97189625945496	-0.9226179311583383	-2	-2
13.	-1.9256498340843105	-1.9107825763312203	-1.8513043191061087	-1.9737088456681746	-0.925652194440907	-2	-2
13.2	-1.9285654684985014	-1.9142808656628008	-1.857134674335518	-1.9754044275657714	-0.9285675181047082	-2	-2
13.400000000000002	-1.9313667207547744	-1.9176420498253863	-1.862736677673383	-1.9769906029945772	-0.9313684108061853	-2	-2
13.600000000000001	-1.9340580864454555	-1.9208713359953915	-1.8681189238540217	-1.9784746230140362	-0.9340593812592008	-2	-2
13.8	-1.9366438829660355	-1.9239739267652618	-1.8732899244963241	-1.9798628479507758	-0.9366449271755649	-2	-2
14.	-1.9391282568508021	-1.9269549779676978	-1.878258190357499	-1.9811614985145756	-0.9391292141360867	-2	-2
14.200000000000003	-1.9415151907576587	-1.9298191883226787	-1.883031890906542	-1.9823765113982716	-0.9415160327911719	-2	-2
14.400000000000002	-1.9438085101273586	-1.9325710004273626	-1.8876183620642741	-1.9835130939312025	-0.9438091545219516	-2	-2
14.600000000000001	-1.946011889539319	-1.9352148542149816	-1.8920248171446508	-1.984576339149847	-0.9460123507095574	-2	-2
14.8	-1.9481288587835173	-1.9377551648628464	-1.8962584694616273	-1.9855711076056028	-0.9481292940711536	-2	-2
15.	-1.9501628086659497	-1.940195951378113	-1.9003263322590325	-1.9865016627116587	-0.9501632442283943	-2	-2
15.200000000000003	-1.9521169965632155	-1.942540940610701	-1.9042346837357942	-1.9873721742849926	-0.9521173554970416	-2	-2
15.400000000000002	-1.953994551740278	-1.944793853679016	-1.9079896365258175	-1.988186621795167	-0.9539947822399868	-2	-2
15.600000000000001	-1.9557984804441373	-1.9469584117014629	-1.9115973032680822	-1.9889484958515042	-0.955798666805527	-2	-2
15.8	-1.9575316707850328	-1.9490382567506508	-1.915063686736914	-1.9896612104486529	-0.9575318963049224	-2	-2
16.	-1.9591968974158025	-1.951036596065505	-1.9183941766998152	-1.9903280237180694	-0.959197118265455	-2	-2
16.200000000000003	-1.960796826019215	-1.952956492394365	-1.9215939535883515	-1.990951793497405	-0.9607969713646681	-2	-2
16.400000000000002	-1.9623340176123598	-1.9548010085704417	-1.9246681977805322	-1.9915353148905033	-0.9623340942796633	-2	-2
16.6	-1.9638109326765298	-1.956573207426945	-1.9276220334408416	-1.9920812554176905	-0.9638110406168392	-2	-2
16.8	-1.9652299351204632	-1.9582760550613416	-1.9304600983145803	-1.992591954903243	-0.9652300765080668	-2	-2
17.	-1.9665932960843648	-1.9599121531213866	-1.933186784206355	-1.9930697019349568	-0.9665934089741414	-2	-2
17.200000000000003	-1.9679031975915968	-1.9614840210818412	-1.935806481233291	-1.9935166886391569	-0.9679032450358585	-2	-2
17.400000000000002	-1.969161736054665	-1.962994178446587	-1.9383235671371166	-1.9939348211119663	-0.9691617792637716	-2	-2
17.6	-1.9703709256415445	-1.964445144598898	-1.940742074335071	-1.9943259527225177	-0.9703710123229998	-2	-2
17.8	-1.9715327015083601	-1.9658393288495024	-1.9430656764276655	-1.9946919030665515	-0.9715327942147268	-2	-2
18.	-1.9726489229038522	-1.9671788492369446	-1.9452980315655113	-1.9950342548774722	-0.9726489712090848	-2	-2
18.200000000000003	-1.9737213761509822	-1.9684657780679569	-1.94744279789922	-1.9953544912740009	-0.9737213895000962	-2	-2
18.400000000000002	-1.9747517775106556	-1.9697021876492722	-1.9495036055714916	-1.9956540900052695	-0.9747518228243011	-2	-2
18.6	-1.9757417759324134	-1.970890149366163	-1.9514837120085171	-1.995934391398376	-0.9757418479062492	-2	-2
18.8	-1.9766929556966055	-1.9720316162925078	-1.9533861167564885	-1.996196588569462	-0.9766930091215181	-2	-2
19.	-1.9776068389524653	-1.973128317353837	-1.955213814818401	-1.9964418675504616	-0.9776068508456857	-2	-2
19.200000000000003	-1.978484888156211	-1.9741819574670383	-1.9569698011972487	-1.9966713583049889	-0.9784849085410104	-2	-2
19.400000000000002	-1.9793285084132244	-1.9751942415489987	-1.9586570479711845	-1.9968860360940301	-0.9793285762051936	-2	-2
19.6	-1.980139049728098	-1.976166871965915	-1.9602782221063932	-1.997086850101202	-0.9801391352687391	-2	-2
19.8	-1.9809178091662323	-1.9771014296059795	-1.9618357794385324	-1.9972747343808284	-0.9809178640861476	-2	-2
20.	-1.9816660329304538	-1.9779993283630293	-1.9633321720817143	-1.997450504248242	-0.9816660410119202	-2	-2
20.200000000000003	-1.9823849183560869	-1.9788619705331758	-1.9647698521500527	-1.9976149195480872	-0.9823849323914906	-2	-2
20.400000000000002	-1.9830756158276526	-1.9796907584125298	-1.9661512529811918	-1.9977687377112934	-0.9830756690856103	-2	-2
20.6	-1.983739230620306	-1.980487089396505	-1.9674785580848686	-1.997912649047584	-0.9837392987490355	-2	-2
20.8	-1.9843768246690023	-1.9812522418178928	-1.9687537781436384	-1.9980472657284591	-0.9843768680124753	-2	-2
21.	-1.9849894182681762	-1.981987374372454	-1.9699789207973328	-1.9981731955915298	-0.9849894235066385	-2	-2
21.200000000000003	-1.9855779917047855	-1.9826936408128892	-1.9711559936857839	-1.9982910196702384	-0.9855780020301709	-2	-2
21.400000000000002	-1.9861434868272299	-1.9833721948918983	-1.9722869890777157	-1.9984012390850827	-0.986143529452644	-2	-2
21.6	-1.986686808552692	-1.9840241825092093	-1.9733736946859881	-1.9985043403306855	-0.9866868635149275	-2	-2
21.8	-1.9872088263154284	-1.9846506368238432	-1.9744177566898558	-1.998600804231134	-0.9872088611191953	-2	-2
22.	-1.9877103754581429	-1.985252508656017	-1.9754208187748914	-1.9986910513683127	-0.9877103791676213	-2	-2
22.200000000000003	-1.9881922585688603	-1.9858307471327785	-1.9763845246266674	-1.9987754661534751	-0.9881922665133938	-2	-2
22.400000000000002	-1.9886552467653296	-1.9863863013811751	-1.9773105053503202	-1.9988544325138062	-0.9886552811975905	-2	-2
22.6	-1.9891000809290311	-1.9869201094823918	-1.9782002246137163	-1.9989283197059025	-0.9891001254874603	-2	-2
22.8	-1.9895274728908547	-1.9874330069038177	-1.9790550302210235	-1.998997440297464	-0.9895275009636334	-2	-2
23.	-1.98993810657019	-1.9879257747830916	-1.9798762679340367	-1.9990620934154548	-0.9899381092067403	-2	-2
23.200000000000003	-1.9903326390694198	-1.9883991938624825	-1.980665283514551	-1.9991225779975847	-0.9903326452059679	-2	-2
23.400000000000002	-1.9907117017254183	-1.9888540448842598	-1.9814234124179788	-1.9991791714322997	-0.990711729589115	-2	-2
23.6	-1.9910759011199053	-1.9892910942690871	-1.9821518529757818	-1.9992321109440814	-0.9910759373174769	-2	-2
23.8	-1.991425820050095	-1.9897110183571725	-1.9828517086633153	-1.9992816294569977	-0.9914258427904106	-2	-2
24.	-1.991762018461322	-1.990114459514373	-1.9835240812862536	-1.9993279587486126	-0.9917620204072733	-2	-2
24.200000000000003	-1.9920850343430998	-1.9905020600942251	-1.9841700726502713	-1.9993713053888338	-0.9920850391724992	-2	-2
24.400000000000002	-1.9923953845900098	-1.9908744624502648	-1.9847907761270254	-1.9994118516971164	-0.9923954072174132	-2	-2
24.6	-1.9926935658288776	-1.9912322914098863	-1.9853871728390482	-1.9994497790407626	-0.9926935952837476	-2	-2
24.8	-1.9929800552134829	-1.9915760954390649	-1.9859601662357718	-1.9994852658265894	-0.9929800736527219	-2	-2
25.	-1.9932553111881037	-1.9919064029051248	-1.9865106583975576	-1.9995184656475884	-0.9932553126055554	-2	-2
25.200000000000003	-1.993519774221147	-1.992223742191131	-1.9870395514047676	-1.9995495198805797	-0.9935197780051611	-2	-2
25.400000000000002	-1.99377386750998	-1.9925286416817278	-1.9875477404313744	-1.9995785698275785	-0.9937738858710317	-2	-2
25.6	-1.9940179976581516	-1.9928216137241819	-1.9880360287493424	-1.9996057513503642	-0.9940180216140985	-2	-2
25.8	-1.9942525553260564	-1.9931031041324936	-1.9885051560475995	-1.9996311793887869	-0.9942525702687168	-2	-2
26.	-1.994477915856054	-1.9933735417276541	-1.9889558608951519	-1.9996549639532	-0.9944779168692423	-2	-2
26.200000000000003	-1.9946944398731186	-1.9936333553306533	-1.9893888818610055	-1.999677214985341	-0.9946944428330011	-2	-2
26.400000000000002	-1.9949024738619012	-1.993882973762482	-1.9898049518589211	-1.999698034533003	-0.994902488768762	-2	-2
26.6	-1.9951023507212011	-1.9941228237800992	-1.9902047285501392	-1.9997175098723128	-0.9951023702221989	-2	-2
26.8	-1.9952943902966582	-1.994353288926352	-1.9905888175324264	-1.9997357266878193	-0.995294402430452	-2	-2
27.	-1.9954788998925863	-1.9945747134405774	-1.9909578234865661	-1.9997527704936933	-0.9954789006306609	-2	-2
27.200000000000003	-1.9956561747637143	-1.9947874403023316	-1.9913123510933413	-1.9997687183648367	-0.9956561779873763	-2	-2
27.4	-1.9958264985876755	-1.9949918124911716	-1.9916530004050468	-1.9997836360242423	-0.9958265155046322	-2	-2
27.6	-1.9959901439189256	-1.9951881729866539	-1.991980309873828	-1.9997975884390005	-0.9959901689230669	-2	-2
27.800000000000004	-1.9961473726249326	-1.995376855168194	-1.992294775326875	-1.999810640576202	-0.9961473933096127	-2	-2
28.	-1.996298436305162	-1.9955581464003556	-1.9925968918401082	-1.9998228542440786	-0.9962984437312022	-2	-2
28.200000000000003	-1.9964435766937545	-1.9957323208763453	-1.9928871544894486	-1.999834280212848	-0.9964435752547479	-2	-2
28.4	-1.9965830260462842	-1.9958996528089263	-1.993166055677766	-1.9998449669875704	-0.9965830320507121	-2	-2
28.6	-1.996717007511476	-1.9960604164108608	-1.9934340395360521	-1.9998549630738083	-0.9967170240901223	-2	-2
28.800000000000004	-1.9968457354882652	-1.9962148855090398	-1.9936915083672933	-1.9998643165098489	-0.996845755100168	-2	-2
29.	-1.9969694159688798	-1.9963633126416214	-1.9939388630957782	-1.9998730681993298	-0.9969694288080386	-2	-2
29.200000000000003	-1.9970882468684708	-1.9965059194683379	-1.994176504645796	-1.9998812542609359	-0.9970882489409237	-2	-2
29.4	-1.9972024183418409	-1.9966429253427067	-1.9944048339416054	-1.999888910818323	-0.9972024185730546	-2	-2
29.6	-1.9973121130876954	-1.9967745496182459	-1.994624234950308	-1.999896073995148	-0.9973121218788479	-2	-2
29.800000000000004	-1.997417506641045	-1.9969010116484727	-1.9948350382592965	-1.9999027774679017	-0.9974175224786485	-2	-2
30.	-1.9975187676540487	-1.9970225274095676	-1.9950375646610718	-1.9999090485392812	-0.9975187830422392	-2	-2

==> data/data_kin.dat <==
-5.	0.	0.	0.	0.	0.	0	0
-4.95	0.	0.	0.	0.	0.	0	0
-4.9	0.	0.	0.	0.	0.	0	0
-4.85	0.	0.	0.	0.	0.	0	0
-4.8	0.	0.	0.	0.	0.	0	0
-4.75	0.	0.	0.	0.	0.	0	0
-4.7	0.	0.	0.	0.	0.	0	0
-4.65	0.	0.	0.	0.	0.	0	0
-4.6	0.	0.	0.	0.	0.	0	0
-4.55	0.	0.	0.	0.	0.	0	0
-4.5	0.	0.	0.	0.	0.	0	0
-4.45	0.	0.	0.	0.	0.	0	0
-4.4	0.	0.	0.	0.	0.	0	0
-4.35	0.	0.	0.	0.	0.	0	0
-4.3	0.	0.	0.	0.	0.	0	0
-4.25	0.	0.	0.	0.	0.	0	0
-4.2	0.	0.	0.	0.	0.	0	0
-4.15	0.	0.	0.	0.	0.	0	0
-4.1	0.	0.	0.	0.	0.	0	0
-4.05	0.	0.	0.	0.	0.	0	0
-4.	0.	0.	0.	0.	0.	0	0
-3.95	0.	0.	0.	0.	0.	0	0
-3.9	0.	0.	0.	0.	0.	0	0
-3.8499999999999996	0.	0.	0.	0.	0.	0	0
-3.8	0.	0.	0.	0.	0.	0	0
-3.75	0.	0.	0.	0.	0.	0	0
-3.7	0.	0.	0.	0.	0.	0	0
-3.65	0.	0.	0.	0.	0.	0	0
-3.5999999999999996	0.	0.	0.	0.	0.	0	0
-3.55	0.	0.	0.	0.	0.	0	0
-3.5	0.	0.	0.	0.	0.	0	0
-3.45	0.	0.	0.	0.	0.	0	0
-3.4	0.	0.	0.	0.	0.	0	0
-3.3499999999999996	0.	0.	0.	0.	0.	0	0
-3.3	0.	0.	0.	0.	0.	0	0
-3.25	0.	0.	0.	0.	0.	0	0
-3.2	0.	0.	0.	0.	0.	0	0
-3.15	0.	0.	0.	0.	0.	0	0
-3.0999999999999996	0.	0.	0.	0.	0.	0	0
-3.05	0.	0.	0.	0.	0.	0	0
-3.	0.	0.	0.	0.	0.	0	0
-2.9499999999999997	0.	0.	0.	0.	0.	0	0
-2.9	0.	0.	0.	0.	0.	0	0
-2.85	0.	0.	0.	0.	0.	0	0
-2.8	0.	0.	0.	0.	0.	0	0
-2.75	0.	0.	0.	0.	0.	0	0
-2.6999999999999997	0.	0.	0.	0.	0.	0	0
-2.65	0.	0.	0.	0.	0.	0	0
-2.5999999999999996	0.	0.	0.	0.	0.	0	0
-2.55	0.	0.	0.	0.	0.	0	0
-2.5	0.	0.	0.	0.	0.	0	0
-2.4499999999999997	0.	0.	0.	0.	0.	0	0
-2.4	0.	0.	0.	0.	0.	0	0
-2.3499999999999996	0.	0.	0.	0.	0.	0	0
-2.3	0.	0.	0.	0.	0.	0	0
-2.25	0.	0.	0.	0.	0.	0	0
-2.1999999999999997	0.	0.	0.	0.	0.	0	0
-2.15	0.	0.	0.	0.	0.	0	0
-2.0999999999999996	0.	0.	0.	0.	0.	0	0
-2.05	0.	0.	0.	0.	0.	0	0
-2.	0.	0.	0.	0.	0.	0	0
-1.9499999999999997	0.	0.	0.	0.	0.	0	0
-1.9	0.	0.	0.	0.	0.	0	0
-1.8499999999999996	0.	0.	0.	0.	0.	0	0
-1.7999999999999998	0.	0.	0.	0.	0.	0	0
-1.75	0.	0.	0.	0.	0.	0	0
-1.6999999999999997	0.	0.	0.	0.	0.	0	0
-1.65	0.	0.	0.	0.	0.	0	0
-1.5999999999999996	0.	0.	0.	0.	0.	0	0
-1.5499999999999998	0.	0.	0.	0.	0.	0	0
-1.5	0.	0.	0.	0.	0.	0	0
-1.4499999999999997	0.	0.	0.	0.	0.	0	0
-1.4	0.	0.	0.	0.	0.	0	0
-1.3499999999999996	0.	0.	0.	0.	0.	0	0
-1.2999999999999998	0.	0.	0.	0.	0.	0	0
-1.25	0.	0.	0.	0.	0.	0	0
-1.1999999999999997	0.	0.	0.	0.	0.	0	0
-1.15	0.	0.	0.	0.	0.	0	0
-1.0999999999999996	0.	0.	0.	0.	0.	0	0
-1.0499999999999998	0.	0.	0.	0.	0.	0	0
-1.	0.	0.	0.	0.	0.	0	0
-0.9500000000000002	0.	0.	0.	0.	0.	0	0
-0.8999999999999995	0.	0.	0.	0.	0.	0	0
-0.8499999999999996	0.	0.	0.	0.	0.	0	0
-0.7999999999999998	0.	0.	0.	0.	0.	0	0
-0.75	0.	0.	0.	0.	0.	0	0
-0.7000000000000002	0.	0.	0.	0.	0.	0	0
-0.6499999999999995	0.	0.	0.	0.	0.	0	0
-0.5999999999999996	0.	0.	0.	0.	0.	0	0
-0.5499999999999998	0.	0.	0.	0.	0.	0	0
-0.5	0.	0.	0.	0.	0.	0	0
-0.4500000000000002	0.0001941157671339411	0.	0.	0.	0.	0	0
-0.39999999999999947	0.00037646694232037385	0.	0.	0.	0.	0	0
-0.34999999999999964	0.00053528893361178	0.	0.	0.	0.	0	0
-0.2999999999999998	0.0006588171490606513	0.	0.	0.	0.	0	0
-0.25	0.0007352869967194764	0.	0.	0.	0.	0	0
-0.1999999999999993	0.0007529338846407437	0.	0.	0.	0.	0	0
-0.14999999999999947	0.0006999932208769405	0.	0.	0.	0.	0	0
-0.09999999999999964	0.0005647004134805567	0.	0.	0.	0.	0	0
-0.04999999999999982	0.00033529087050408025	0.	0.	0.	0.	0	0
0.	0.	0.	0.	0.	0.	0	0
0.05000000000000071	-0.0001122798219482992	-0.00005276373624636839	-1.922885488495432e-6	-2.2979246851270585e-6	-2.3997722240286e-6	0.028488648017000757	-0.0002974802777242523
0.10000000000000053	-0.0003746160321695807	-0.0004018084882771036	-0.000028137232602837285	-0.00003390032148852983	-0.00003542470196783005	0.10114424466758495	-0.0021987533101517818
0.15000000000000036	-0.0008194190994617167	-0.0012867436288255694	-0.00013272194932671525	-0.00015979912098158078	-0.00016699900398210493	0.2005680308686049	-0.006835624795046138
0.20000000000000018	-0.0014790994926225758	-0.002884683979194097	-0.0003904815937898769	-0.0004696617167424593	-0.0004908469484140725	0.31173736142674535	-0.014877545762148314
0.25	-0.0023860676804500266	-0.0053111397928068006	-0.0008857791332408298	-0.0010642160659751535	-0.0011122661972731375	0.4219479107050208	-0.026589406906679568
0.3000000000000007	-0.003572734131741962	-0.008621799283445383	-0.0017029714769433708	-0.002043706853675546	-0.002136074903608616	0.5207558782892738	-0.04188933292284453
0.35000000000000053	-0.005071509315296209	-0.012816247000159294	-0.002918655028247649	-0.003498552376868258	-0.003656850905147952	0.5999201946546665	-0.06040647683733291
0.40000000000000036	-0.006914803699910656	-0.017842609423083026	-0.004595404607211452	-0.005501784255810865	-0.005750980348775362	0.6533447268321867	-0.08153881434282387
0.4500000000000002	-0.009135027754383171	-0.02360370046739921	-0.0067769812470581175	-0.008103618456224695	-0.008471053092760606	0.6770204840751388	-0.10451093813148794
0.5	-0.011764591947511623	-0.029964394600239686	-0.009485591438949392	-0.011327938553826942	-0.011842136130134712	0.668967823525644	-0.12843185222849
0.5500000000000007	-0.016193339642485254	-0.036760281557044305	-0.012719921356011573	-0.015170296762573256	-0.01585971559360322	0.6291786558811339	-0.15235276632549247
0.6000000000000005	-0.021013979753444344	-0.04380749034991331	-0.016455152954737835	-0.019598096470709744	-0.02048982607396728	0.5595586510608532	-0.1753248901141565
0.6500000000000004	-0.026176654088920705	-0.05091368232240627	-0.02064426045723075	-0.024552149917588428	-0.025670683378863385	0.4638694438723512	-0.19645722761964726
0.7000000000000002	-0.03163150445744605	-0.057890245946529334	-0.025220710124027445	-0.029950094926325818	-0.031316319925771705	0.34767083967798107	-0.2149743715341357
0.75	-0.03732867266755214	-0.06456566213508258	-0.03010257009343951	-0.0356914937301301	-0.037321860767895995	0.21826302006139994	-0.2302742975503004
0.8000000000000007	-0.04321830052777079	-0.07079984148965966	-0.03519751421308997	-0.04166407328860344	-0.043569931632049204	0.08462874849406116	-0.24198615869483164
0.8500000000000005	-0.04925052984663352	-0.07649960967459672	-0.040410052737051456	-0.04775226401877642	-0.04993998290591654	-0.04262442399828287	-0.2500280796619338
0.9000000000000004	-0.05537550243267218	-0.08163523707222463	-0.045649601519019534	-0.053846624992043374	-0.05631727454980075	-0.15132195316909303	-0.2546649511468282
0.9500000000000002	-0.061543360094418485	-0.08625826941887481	-0.05083846794220691	-0.05985462351116148	-0.06260537766720913	-0.22778009588453083	-0.2565662241792558
1.	-0.06770424464040417	-0.09051902528998299	-0.05592346096404323	-0.06571315111999632	-0.06873832433420621	-0.25686370445698	-0.25686370445698
1.0500000000000007	-0.07311947615028076	-0.09462609519601765	-0.060884698707209764	-0.0713994844581838	-0.07469211589560537	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.1000000000000005	-0.07846976493290739	-0.09863176053142118	-0.06572344141670688	-0.0769166657687267	-0.0804699504495796	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.1500000000000004	-0.08374699956826319	-0.1025385177561154	-0.07044270616977981	-0.0822697138484082	-0.08607701695156489	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.2000000000000002	-0.08894306863632714	-0.10634881929957447	-0.07504546205088482	-0.08746352697742016	-0.09151837483189933	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.25	-0.0940498607170783	-0.11006505323209399	-0.0795345723906807	-0.09250282907690954	-0.09679891313738925	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.3000000000000007	-0.09905926439049577	-0.11368952283422509	-0.08391284594685115	-0.09739222647724927	-0.10192338855750922	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.3500000000000005	-0.10396316823655839	-0.1172245117429222	-0.08818301999265848	-0.10213617223208417	-0.10689641463442356	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.4000000000000004	-0.10875346083524526	-0.12067221549105378	-0.09234775967610723	-0.10673899568138986	-0.11172246165196875	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.4500000000000002	-0.11342203076653543	-0.12403479528495856	-0.09640967689525597	-0.11120489618770968	-0.11640588289142005	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.5	-0.11796076661040789	-0.12731435750550135	-0.1003712982514643	-0.11553794219500506	-0.12095088197538638	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.5500000000000007	-0.12216309696341002	-0.13051293884336526	-0.10423511431174581	-0.11974209359659407	-0.1253615621466645	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.6000000000000005	-0.12623139826673616	-0.1336325556487301	-0.10800352516580804	-0.12382117464767063	-0.12964188610747612	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.6500000000000004	-0.13016958697814918	-0.13667514315398382	-0.11167891096832593	-0.12777895549541946	-0.13379576545951646	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.7000000000000002	-0.13398157955541176	-0.1396426125882561	-0.11526355197542419	-0.1316190081026218	-0.137826848302477	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.75	-0.13767129245628676	-0.14253683098267989	-0.11875966164873746	-0.13534475977984908	-0.1417387226426568	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.8000000000000007	-0.14124264213853693	-0.14535957284823756	-0.12216945264375932	-0.1389596373117912	-0.14553497648635522	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.8500000000000005	-0.14469954505992494	-0.14811260443884047	-0.1254950796278793	-0.14246704891000264	-0.14921912532875284	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.9000000000000004	-0.14804591767821362	-0.15079768264736257	-0.12873858067034558	-0.1458701665052598	-0.15279439402901535	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
1.9500000000000002	-0.15128567645116572	-0.15341647131528682	-0.13190198002962325	-0.14917200075063225	-0.1562639355239259	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.	-0.154422737836544	-0.15597058158254276	-0.1349872959179013	-0.15237555929437616	-0.15963090275759173	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.0500000000000007	-0.15747999154823775	-0.15846162403029027	-0.13799644997058527	-0.1554838476025017	-0.16289842709748775	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.1000000000000005	-0.16044123089357246	-0.160891189259349	-0.14093128804257238	-0.15849973567590198	-0.16606941493137112	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.1500000000000004	-0.16330922243600024	-0.16326076874341652	-0.1437936541191966	-0.16142588253891182	-0.1691466396545489	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.2	-0.16608673273897318	-0.16557182438362728	-0.1465853733272287	-0.16426492910324667	-0.17213287298447294	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.25	-0.16877652836594334	-0.16782581810336006	-0.1493081645969132	-0.16701951628062187	-0.17503088297544525	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.3000000000000007	-0.1713813758803628	-0.17002418295968336	-0.15196371000246872	-0.1696922268312912	-0.17784329758077788	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.3500000000000005	-0.17390404184568362	-0.1721682644444741	-0.154553691366176	-0.17228542905292338	-0.18057256543865355	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.4000000000000004	-0.17634729282535783	-0.17425939168019763	-0.15707974755954643	-0.17480144227603814	-0.1832211235963829	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.45	-0.17871389538283752	-0.1762988933366082	-0.1595434250169037	-0.17724258583122926	-0.18579140904548153	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.5	-0.18100661608157478	-0.1782880572312866	-0.16194625826638484	-0.17961116114451453	-0.1882857913746008	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.5500000000000007	-0.18324144278933402	-0.1802280991571804	-0.16428977831918862	-0.18190929922250765	-0.19070644698362074	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.6000000000000005	-0.18540711947408445	-0.18212022763960173	-0.16657544824382364	-0.18413903745627003	-0.19305551822298725	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.6500000000000004	-0.18750561140810776	-0.18396564920937233	-0.16880467002775246	-0.18630241231738212	-0.19533514744314642	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.7	-0.18953888386368556	-0.18576551917335285	-0.17097884351458723	-0.18840145726687083	-0.1975474534542052	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.75	-0.19150890211309948	-0.18752093884884022	-0.17309937068280704	-0.19043809948956386	-0.19969438997655162	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.8000000000000007	-0.19341763142863116	-0.1892330070132154	-0.17516756698837008	-0.19241413518453085	-0.20177784064148027	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.8500000000000005	-0.1952670370825622	-0.190902824882475	-0.17718467617377992	-0.19433135258166517	-0.20379968885416275	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.9000000000000004	-0.19705908434717426	-0.1925314434600261	-0.17915194120914069	-0.19619153986790416	-0.20576181263454532	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
2.95	-0.1987957384947489	-0.19411983915898984	-0.1810706050645564	-0.19799643515649387	-0.2076659774670383	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.	-0.20047896479756783	-0.19566898491608967	-0.1829419107101312	-0.19974763369095486	-0.2095138430847726	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.0500000000000007	-0.202119993786297	-0.1971798536680489	-0.18476707204861817	-0.201446705663743	-0.21130706519394352	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.0999999999999996	-0.2037109639440224	-0.19865341835159095	-0.1865471883537957	-0.20309522126731394	-0.21304729988587526	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.1500000000000004	-0.20525327901221466	-0.20009064344440242	-0.18828333138876263	-0.20469474411974029	-0.2147361626831723	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.200000000000001	-0.20674834273234413	-0.20149241146363364	-0.18997657292410294	-0.20624671621594973	-0.21637511457563516	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.25	-0.20819755884588126	-0.20285955980307252	-0.19162798473040066	-0.20775249288875733	-0.2179655854208924	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.3000000000000007	-0.20960233109429655	-0.2041929254514802	-0.19323863855684364	-0.20921342819382877	-0.21950900507657278	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.3499999999999996	-0.21096406321906036	-0.2054933453976176	-0.1948095732654725	-0.21063087618682955	-0.22100680340030482	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.4000000000000004	-0.21228415896164324	-0.20676165663024584	-0.19634173154880832	-0.21200618989336778	-0.2224603947302945	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.450000000000001	-0.21356402206351563	-0.2079986886353844	-0.1978360388179764	-0.2133406475554785	-0.2238710594857362	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.5	-0.2148050562661479	-0.20920520078103153	-0.19929342048410198	-0.21463540640416812	-0.22524001085706175	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.5500000000000007	-0.21601519476175537	-0.21038191451886723	-0.20071480195831046	-0.21589161295444503	-0.2265684616110252	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.5999999999999996	-0.21718891611677607	-0.21152955095092968	-0.20210110841394716	-0.2171104137213175	-0.2278576245143805	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.6500000000000004	-0.21832722834839297	-0.21264883117925718	-0.20345322666895974	-0.21829295521979397	-0.22910871180777995	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.700000000000001	-0.21943113947378895	-0.21374047630588794	-0.20477196517213964	-0.21944036870240227	-0.23032287560890916	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.75	-0.22050165751014683	-0.21480519994845737	-0.20605812298619403	-0.2205536737160393	-0.23150115632869078	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.8000000000000007	-0.2215397904746496	-0.21584365373140457	-0.20731249917383024	-0.22163384113190185	-0.23264458254480183	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.8499999999999996	-0.22254654638448007	-0.21685645909671294	-0.20853589279775547	-0.22268184167658953	-0.2337541828349191	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.9000000000000004	-0.22352293325682118	-0.21784423731284475	-0.20972910215675825	-0.22369864607670206	-0.2348309857767196	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
3.950000000000001	-0.2244699591088558	-0.21880760964826207	-0.21089288349294066	-0.22468522446619008	-0.2358760078954238	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.	-0.22538863195776682	-0.21974719737142706	-0.21202793128716976	-0.22564249548002302	-0.23689016818042813	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.050000000000001	-0.2262845868429522	-0.22066361444431737	-0.21313493522543195	-0.2265712894556934	-0.23787433922876605	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.1	-0.22715392433379092	-0.22155742022425431	-0.21421458499371343	-0.22747242829088404	-0.23882939341000067	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.15	-0.2279973720218772	-0.22242914981831904	-0.21526757027800061	-0.22834673388327795	-0.23975620309369525	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.200000000000001	-0.22881565749880506	-0.22327933825147306	-0.2162945791844724	-0.229195028130558	-0.24065564017726374	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.25	-0.22960950835616858	-0.22410852054867775	-0.21729625635757036	-0.2300181228528772	-0.24152853163441118	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.300000000000001	-0.23037965218556195	-0.22491723173489467	-0.21827319946322546	-0.23081675075863983	-0.2423756252237798	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.35	-0.23112681657857917	-0.22570599990234907	-0.2192260039102975	-0.2315916079092679	-0.24319766084830036	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.4	-0.23185172912681443	-0.22647530555423392	-0.2201552651076464	-0.2323433902103934	-0.24399537841090374	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.450000000000001	-0.23255511742186177	-0.22722560959437182	-0.221061578464132	-0.2330727935676483	-0.24476951781452078	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.5	-0.2332377090553153	-0.22795737288665258	-0.22194553669524744	-0.23378051355169596	-0.2455208096190222	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.550000000000001	-0.23390352838316747	-0.2286710562949661	-0.22280768910826668	-0.23446721032596127	-0.2462499134267333	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.600000000000001	-0.2345498064287111	-0.22936712068320222	-0.22364855053929572	-0.2351334797213555	-0.2469574568869322	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.65	-0.23517707097963733	-0.23004602030708007	-0.2244686349281684	-0.23577991094636666	-0.24764406753194562	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.700000000000001	-0.23578584982363743	-0.23070816787088455	-0.2252684562147186	-0.2364070932094828	-0.24831037289410035	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.75	-0.2363766707484025	-0.2313539603017789	-0.22604852833878014	-0.23701561571919189	-0.24895700008809302	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.800000000000001	-0.2369500615416237	-0.2319837945132736	-0.22680936477071975	-0.23760606103928852	-0.24958454268395106	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.850000000000001	-0.23750654999099227	-0.2325980674188791	-0.22755144217331325	-0.2381789557465378	-0.25019353811907985	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.9	-0.23804666388419932	-0.23319717593210576	-0.22827519734569351	-0.23873479887806243	-0.2507845186304117	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
4.950000000000001	-0.23857093100893606	-0.23378151580151119	-0.22898106561606202	-0.23927408931352714	-0.2513580164548788	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.	-0.2390798791528936	-0.23435144705611932	-0.2296694823126201	-0.23979732593259662	-0.25191456382941346	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.050000000000001	-0.23957639754969626	-0.23490730450629926	-0.2303408827635692	-0.24030500769996777	-0.25245468978115754	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.100000000000001	-0.24005850942316678	-0.23544942270229632	-0.23099570229711075	-0.24079761632846117	-0.25297887318623064	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.15	-0.24052659944306096	-0.2359781361943558	-0.23163437588003827	-0.24127557757700346	-0.25348755820172536	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.200000000000001	-0.24098105227913466	-0.236493779532723	-0.23225731164718774	-0.24173930691706896	-0.2539811884585764	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.25	-0.24142225260114372	-0.23699668726764322	-0.23286487499115013	-0.24218921982013192	-0.2544602075877185	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.300000000000001	-0.241850585078844	-0.23748719389789413	-0.23345742772374556	-0.2426257317576666	-0.2549250592200862	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.350000000000001	-0.24226643438199127	-0.23796561733196714	-0.23403533165679402	-0.24304925820114728	-0.2553761869430395	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.4	-0.2426701851803414	-0.2384322382616996	-0.23459894860211558	-0.24346021110393715	-0.25581401266553916	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.450000000000001	-0.24306222214365025	-0.2388873326294722	-0.23514864037153033	-0.243858959072917	-0.2562389067825906	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.5	-0.2434429299416736	-0.23933117637766563	-0.2356847687768583	-0.24424584281823603	-0.2566512327267174	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.550000000000001	-0.24381439345405337	-0.23976404544866062	-0.2362076877617492	-0.24462120270302354	-0.25705135393044326	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.600000000000001	-0.24417519409763594	-0.24018621578483784	-0.23671771052464646	-0.2449853790904088	-0.25743963382629176	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.65	-0.24452561349915375	-0.240597963328578	-0.23721513771046154	-0.24533871234352106	-0.25781643584678654	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.700000000000001	-0.24486593328533923	-0.24099956311334816	-0.23770026998546515	-0.24568154282548957	-0.25818212196213575	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.75	-0.24519643508292485	-0.24139126703486	-0.23817340801592793	-0.24601419918471282	-0.2585370213136001	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.800000000000001	-0.24551740051864301	-0.2417733035857652	-0.23863485246812058	-0.2463369685066442	-0.2588814324133974	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.850000000000001	-0.2458291112192262	-0.2421459003318044	-0.23908490400831378	-0.24665012942940773	-0.2592156527929319	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.9	-0.2461318488114068	-0.24250928483871806	-0.2395238621872063	-0.24695396059661842	-0.25953997998360784	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
5.950000000000001	-0.2464258949219173	-0.24286368467224684	-0.2399520015136238	-0.24724874065189129	-0.2598547115168296	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.	-0.2467115311774901	-0.24320932739813128	-0.2403695726980275	-0.24753474823884125	-0.2601601449240013	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.050000000000001	-0.24699026942316893	-0.24354644058211197	-0.2407768256014344	-0.24781226142828977	-0.26045657225610597	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.100000000000001	-0.24726108650868941	-0.24387524864907956	-0.24117401008486147	-0.24808153639902558	-0.2607442502404128	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.15	-0.24752418950209848	-0.24419595086569643	-0.24156137600932576	-0.24834280267399056	-0.2610234223994513	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.200000000000001	-0.24777978547144303	-0.24450873493013695	-0.2419391732358442	-0.24859628834225925	-0.2612943322820205	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.25	-0.24802808148476993	-0.24481378851597202	-0.2423076516227579	-0.24884222149290622	-0.26155722343691906	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.300000000000001	-0.24826928461012615	-0.2451112992967727	-0.24266705137485367	-0.24908083021500602	-0.261812339412946	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.350000000000001	-0.2485036019155586	-0.24540145494610996	-0.24301758485863367	-0.2493123425976332	-0.2620599237342779	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.4	-0.2487312404691141	-0.24568444313755472	-0.24335945972717757	-0.24953698331681345	-0.262300207912337	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.450000000000001	-0.24895240733883964	-0.24596045154467802	-0.24369288363356517	-0.2497549507477456	-0.2625333951372409	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.5	-0.2491673095927821	-0.24622966107024677	-0.2440180642308761	-0.24996643165646262	-0.2627596848269394	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.550000000000001	-0.24937704869431482	-0.24649223065979167	-0.24433520917219015	-0.2501716128012259	-0.26297927639938246	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.600000000000001	-0.2495808831103809	-0.24674831510111161	-0.244644526110587	-0.25037068094029674	-0.26319236927251977	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.65	-0.2497789657032499	-0.246998069182058	-0.24494622064251026	-0.25056382283193646	-0.26339916286430126	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.700000000000001	-0.2499714493351914	-0.2472416476904822	-0.24524047731323387	-0.25075122521946663	-0.26359985581784745	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.75	-0.2501584868684749	-0.2474792054142357	-0.24552746878184709	-0.25093306586141567	-0.26379462895126443	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.800000000000001	-0.25034023116536996	-0.2477108971411699	-0.24580736760962107	-0.2511095006589329	-0.26398364608682356	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.850000000000001	-0.2505168350881462	-0.24793687745860646	-0.24608034635782694	-0.2512806824835285	-0.2641670704580485	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.9	-0.2506884514990731	-0.24815729021677083	-0.2463465775877358	-0.25144676420671236	-0.26434506529846274	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
6.950000000000001	-0.25085523326042025	-0.24837226411983887	-0.24660623386061878	-0.25160789869999467	-0.2645177938415899	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.	-0.25101733323445713	-0.24858192681887295	-0.2468594876160597	-0.2517642388348854	-0.2646854193209536	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.050000000000001	-0.25117555749055687	-0.24878640596493534	-0.24710650095742503	-0.2519159367583307	-0.2648481020260355	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.100000000000001	-0.25132936609557616	-0.24898582920908843	-0.24734741881418323	-0.2520631304052558	-0.2650059829762642	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.15	-0.25147887232347527	-0.2491803242023945	-0.2475823845934948	-0.252205945312804	-0.2651591958279197	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.200000000000001	-0.25162418944821446	-0.24937001859591593	-0.2478115417025202	-0.2523445066610004	-0.2653078742459819	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.25	-0.25176543074375396	-0.24955503900493722	-0.24803503354841996	-0.25247893962987017	-0.26545215189543075	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.300000000000001	-0.251902709484054	-0.24973549917882895	-0.24825300353835464	-0.25260936939943845	-0.2655921624412463	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.350000000000001	-0.25203613894307486	-0.24991150450704236	-0.24846559507948468	-0.2527359211497304	-0.2657280395350252	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.4	-0.2521658323947768	-0.25008316026819716	-0.2486729497488474	-0.2528587170806298	-0.26585991025015254	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.450000000000001	-0.25229190311312	-0.250250571740913	-0.24887519326532953	-0.25297786421118645	-0.2659878861040883	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.5	-0.2524144643720647	-0.2504138442038095	-0.24907244347815827	-0.25309346501695806	-0.2661120765305894	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.550000000000001	-0.25253410857004255	-0.25057308293550645	-0.24926481818909946	-0.25320562198453794	-0.26623259096341273	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.600000000000001	-0.2526504408186957	-0.2507283932146234	-0.24945243519991905	-0.2533144376005194	-0.2663495388363152	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.65	-0.25276354535413764	-0.25087987869638967	-0.2496354123123829	-0.2534200143514957	-0.2664630295830536	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.700000000000001	-0.2528735064124818	-0.2510276306631295	-0.24981386732825692	-0.2535224546521067	-0.26657317221320104	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.75	-0.2529804082298418	-0.25117173490457756	-0.24998791804930698	-0.25362185436342977	-0.2666800659655712	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.800000000000001	-0.2530843350423311	-0.25131227719155086	-0.25015768154969115	-0.2537182983550044	-0.2667838007524808	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.850000000000001	-0.2531853710860631	-0.25144934329486635	-0.2503232629711536	-0.25381187052795073	-0.26688446616194794	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.9	-0.25328360059715144	-0.2515830189853409	-0.2504847581862733	-0.25390265478338886	-0.26698215178199053	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
7.950000000000001	-0.2533791078117095	-0.25171339003379156	-0.25064226287267133	-0.2539907350224391	-0.2670769472006267	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.	-0.2534719769658509	-0.25184054221103525	-0.2507958727079688	-0.25407619514622143	-0.26716894200587443	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.05	-0.25356264517107224	-0.25196456123796257	-0.2509456833697869	-0.25415911827791776	-0.26725822416507294	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.100000000000001	-0.25365082240171705	-0.25208552713200627	-0.2510917905357467	-0.2542395786190194	-0.26734487106245797	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.15	-0.25373657150751183	-0.2522035098689269	-0.2512342898834693	-0.2543176449269458	-0.26742895605174877	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.200000000000001	-0.25381995533818336	-0.2523185785036174	-0.2513732770486302	-0.2543933859037086	-0.2675105524919127	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.25	-0.2539010367434582	-0.2524308020909706	-0.2515088417838317	-0.25446687025131937	-0.26758973374191725	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.3	-0.25397987857306303	-0.2525402496858794	-0.2516410628732204	-0.25453816667178997	-0.26766657316072967	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.350000000000001	-0.2540565436767244	-0.2526469903432368	-0.25177001800757476	-0.2546073438671319	-0.2677411440999978	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.4	-0.2541310949041691	-0.2527510931179357	-0.25189578487767333	-0.2546744680921037	-0.2678135163030684	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.450000000000001	-0.2542035951051236	-0.252852627064869	-0.25201844117429467	-0.25473959724296485	-0.2678837509704215	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.5	-0.2542741071293146	-0.2529516607555456	-0.25213806458821725	-0.25480278756074365	-0.2679519081557137	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.55	-0.254342954723099	-0.2530482553422359	-0.25225473281021965	-0.25486409528684834	-0.26801804791260153	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.600000000000001	-0.25440992402765616	-0.2531424665007453	-0.2523685235310804	-0.2549235766626871	-0.26808223029474165	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.65	-0.2544750620807958	-0.25323434981234005	-0.252479512463442	-0.2549812879296681	-0.26814451535579054	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.700000000000001	-0.25453841592032755	-0.2533239608582865	-0.25258776552031675	-0.25503728532716974	-0.26820496310525294	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.75	-0.2546000325840611	-0.253411355219851	-0.2526933457815765	-0.2550916217031805	-0.26826362923318636	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.8	-0.25465995910980604	-0.25349658847829976	-0.25279631633490923	-0.25514434298141636	-0.26832056257301296	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.850000000000001	-0.25471824253537206	-0.2535797162148991	-0.2528967402680029	-0.2551954943116718	-0.26837581139423716	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.9	-0.2547749298985688	-0.2536607940109153	-0.2529946806685453	-0.2552451208437414	-0.26842942396636327	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
8.950000000000001	-0.254830068237206	-0.2537398760203164	-0.25309020062422444	-0.2552932677274196	-0.2684814485588958	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.	-0.25488370458909315	-0.2538170091214436	-0.25318336322272816	-0.255339980112501	-0.2685319334413389	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.05	-0.2549360795846157	-0.2538922380453352	-0.25327423112117653	-0.25538530314878	-0.2685809268831972	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.100000000000001	-0.25498703493612423	-0.2539656075301542	-0.2533628604523777	-0.2554292818024364	-0.2686284767897731	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.15	-0.25503660594854505	-0.2540371623140639	-0.25344930253873915	-0.25547195630038677	-0.2686746253793841	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.200000000000001	-0.25508482792680437	-0.25410694713522747	-0.2535336086155808	-0.25551336226735594	-0.2687194107413096	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.25	-0.2551317361758285	-0.25417500673180804	-0.25361582991822235	-0.2555535351913717	-0.26876287091233436	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.3	-0.25517736600054375	-0.2542413858419688	-0.25369601768198374	-0.25559251056046184	-0.2688050439292428	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.350000000000001	-0.2552217527058763	-0.2543061291880435	-0.2537742231421849	-0.2556303238626542	-0.2688459678288197	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.4	-0.25526493159675256	-0.2543692787269475	-0.2538504975341455	-0.25566701058597663	-0.2688856806478496	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.450000000000001	-0.2553069379780988	-0.25443087103462086	-0.2539248920646097	-0.25570260621845686	-0.26892422042311714	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.5	-0.2553478071548412	-0.25449094212724044	-0.2539974546707204	-0.2557371460794383	-0.26896162481337915	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.55	-0.25538771857132325	-0.25454952802098296	-0.2540682274966578	-0.25577066166578705	-0.2689979267710526	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.600000000000001	-0.25542655465733183	-0.25460666473202526	-0.25413725214562777	-0.2558031809553797	-0.26903315627787605	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.65	-0.25546434198207096	-0.254662388276544	-0.254204570220836	-0.25583473182575417	-0.2690673432903703	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.700000000000001	-0.25550110711474466	-0.25471673467071604	-0.25427022332548826	-0.2558653421544482	-0.26910051776505606	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.75	-0.255536876624557	-0.2547697399307181	-0.25433425306279034	-0.25589503981899975	-0.2691327096584541	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.8	-0.25557167708071193	-0.2548214398653348	-0.2543967010359479	-0.2559238526969465	-0.2691639489270852	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.850000000000001	-0.2556055350524135	-0.25487186656372046	-0.2544576088481668	-0.25595180866582634	-0.26919426552747	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.9	-0.2556384771088658	-0.25492104908337526	-0.254517016978381	-0.25597893545178374	-0.2692236890380023	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
9.950000000000001	-0.25567052981927274	-0.2549690164126992	-0.2545749606435931	-0.25600525772415894	-0.26925224519504504	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.	-0.25570171975283845	-0.25501579754009235	-0.2546314736254995	-0.25603079747302204	-0.2692799576203887	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.05	-0.25573218113868673	-0.2550614214539546	-0.25468658970948294	-0.25605557661465145	-0.2693068499244821	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.100000000000001	-0.25576182636125816	-0.255105917142686	-0.2547403426809261	-0.25607961706532556	-0.2693329457177741	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.15	-0.2557906754649132	-0.25514931359468657	-0.25479276632521164	-0.2561029407413226	-0.2693582686107135	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.200000000000001	-0.25581874849401215	-0.25519163979835624	-0.25484389442772226	-0.2561255695589211	-0.2693828422137492	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.25	-0.2558460654929155	-0.25523292408380344	-0.2548937607738407	-0.2561475254343993	-0.26940669013732993	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.3	-0.25587264650598357	-0.255273191023417	-0.2549423991410634	-0.25616883014212855	-0.26942983560596806	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.350000000000001	-0.25589851157757687	-0.2553124639483138	-0.25498984054552215	-0.2561895029668427	-0.269452298686658	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.4	-0.2559236807520557	-0.2553507661936906	-0.25503611208810745	-0.25620956118269894	-0.26947409798806254	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.450000000000001	-0.2559481740737805	-0.2553881210947444	-0.25508124062858256	-0.25622902201798164	-0.26949525211743147	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.5	-0.2559720115871117	-0.2554245519866718	-0.2551252530267105	-0.25624790270097497	-0.2695157796820145	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.55	-0.2559952939873459	-0.2554600822046697	-0.25516817614225445	-0.2562662204599632	-0.26953569928906146	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.600000000000001	-0.2560179557799717	-0.25549473508393494	-0.25521003683497756	-0.25628399252323064	-0.26955502954582217	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.65	-0.2560400121214141	-0.25552853396200265	-0.2552508619646429	-0.2563012361190614	-0.2695737890595464	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.700000000000001	-0.2560614781680978	-0.25556150136973843	-0.25529067839101366	-0.2563179683438129	-0.2695919960512247	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.75	-0.2560823690764478	-0.25559365654361543	-0.2553295129738529	-0.25633420427023185	-0.26960966617182947	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.8	-0.256102700002889	-0.2556250179537251	-0.25536739231398414	-0.2563499574684342	-0.2696268140833565	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.850000000000001	-0.2561224861038462	-0.2556556040701589	-0.25540433959148706	-0.25636524148094625	-0.26964345444953364	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.9	-0.25614174253574423	-0.25568543336300825	-0.2554403757525023	-0.25638006985029443	-0.26965960193408883	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
10.950000000000001	-0.2561604844550081	-0.2557145243023646	-0.2554755217233948	-0.2563944561190052	-0.26967527120075	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.	-0.25617872701806255	-0.25574289535831934	-0.25550979843052984	-0.2564084138296049	-0.2696904769132451	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.05	-0.25619654596558017	-0.255770565000964	-0.25554322680027236	-0.25642195652461997	-0.26970523373530203	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.100000000000001	-0.25621389219796564	-0.25579755170039	-0.2555758277589875	-0.2564350976243125	-0.2697195559494021	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.150000000000002	-0.25623077719987114	-0.25582387392219447	-0.2556076222330404	-0.2564478489068528	-0.2697334557680532	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.2	-0.25624721245594906	-0.25584954889074535	-0.25563863114879615	-0.25646022103625743	-0.2697469447486363	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.25	-0.25626320945085157	-0.2558745912695202	-0.2556688754326198	-0.25647222466110337	-0.2697600344504393	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.3	-0.25627877966923107	-0.2558990154487313	-0.25569837580611077	-0.25648387042996756	-0.26977273643274974	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.350000000000001	-0.2562939345957398	-0.25592283581859077	-0.2557271503098133	-0.256495168991427	-0.26978506225485543	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.400000000000002	-0.25630868571503	-0.25594606676931086	-0.2557552152524809	-0.2565061309940586	-0.2697970234760441	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.45	-0.25632304451175403	-0.2559687226911037	-0.25578258692940326	-0.25651676708643945	-0.2698086316556035	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.5	-0.25633702247056417	-0.25599081797418155	-0.2558092816358699	-0.2565270878219869	-0.2698198980349562	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.55	-0.2563506767029404	-0.2560123670087566	-0.25583531566717044	-0.25653710246420136	-0.2698308322000548	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.600000000000001	-0.25636397030144503	-0.25603338418504107	-0.2558607053185945	-0.2565468193611499	-0.2698414432043246	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.650000000000002	-0.256376911985468	-0.25605388388964506	-0.2558854668854316	-0.2565562468425081	-0.26985174010108715	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.7	-0.25638951047439934	-0.25607387953206184	-0.25590961666297146	-0.25656539323795163	-0.2698617319436638	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.75	-0.25640177448762913	-0.256093382525658	-0.25593317094650364	-0.256574266877156	-0.2698714277853761	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.8	-0.2564137127445472	-0.2561124040758504	-0.25595614587361204	-0.2565828760897969	-0.26988083667954565	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.850000000000001	-0.2564253339645437	-0.2561309553880562	-0.2559785555010022	-0.25659122920554994	-0.2698899676794938	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.900000000000002	-0.25643664686700857	-0.2561490476676924	-0.25600041252843814	-0.25659933453693945	-0.26989882975346063	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
11.95	-0.2564476601713318	-0.2561666921201761	-0.25602172964386666	-0.2566071996270287	-0.26990743073131784	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.	-0.2564583825969034	-0.2561838999509243	-0.25604251953523444	-0.25661483102283444	-0.26991577767577096	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.05	-0.2564688573069136	-0.256200682365354	-0.25606279489048817	-0.2566222352130406	-0.269923877639507	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.100000000000001	-0.2564790564894492	-0.2562170505688823	-0.25608256839757454	-0.25662941868633127	-0.2699317376752129	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.150000000000002	-0.256488986776397	-0.2562330157641795	-0.25610185274444036	-0.2566363879313902	-0.26993936483557557	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.2	-0.25649865479964407	-0.25624858839806536	-0.2561206606190323	-0.2566431494369016	-0.26994676617328206	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.25	-0.2565080671910773	-0.25626377736095846	-0.25613900470929707	-0.2566497096915492	-0.26995394874101936	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.3	-0.25651723058258374	-0.2562785913779774	-0.256156897580415	-0.25665607518396755	-0.2699609195852074	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.350000000000001	-0.25652615160605025	-0.2562930391742408	-0.25617435017986845	-0.2566622520667815	-0.2699676851917601	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.400000000000002	-0.2565348368933638	-0.2563071294748672	-0.25619137240196366	-0.25666824554377865	-0.2699742511286915	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.45	-0.2565432930764114	-0.2563208710049753	-0.25620797413200375	-0.25667406066815607	-0.2699806228882809	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.5	-0.25655152678707993	-0.25633427248968366	-0.2562241652552919	-0.256679702493111	-0.2699868059628078	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.55	-0.256559570716203	-0.25634734265411085	-0.2562399556571312	-0.2566851760718407	-0.26999280584455154	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.600000000000001	-0.2565674038573909	-0.2563600902233756	-0.25625535522282483	-0.2566904864575423	-0.2699986280257916	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.650000000000002	-0.2565750312632004	-0.25637252392045157	-0.2562703738376759	-0.25669563870341294	-0.2700042779988075	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.7	-0.2565824579861884	-0.2563846518800315	-0.2562850213869876	-0.2567006378626499	-0.27000976125587856	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.75	-0.2565896890789117	-0.2563964810276315	-0.2562993077560631	-0.25670548887883365	-0.2700150831024745	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.8	-0.2565967295939273	-0.25640801816090014	-0.2563132427332623	-0.2567101959654246	-0.27002024802263747	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.850000000000001	-0.2566035845837919	-0.2564192700774858	-0.2563268348389988	-0.2567147630565648	-0.27002526029250384	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.900000000000002	-0.25661025910106244	-0.25643024357503685	-0.2563400917757623	-0.2567191940870616	-0.2700301241887661	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
12.95	-0.25661675819829577	-0.2564409454512019	-0.256353021239791	-0.25672349299172237	-0.2700348439881167	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.	-0.25662308692804875	-0.25645138250362925	-0.25636563092732306	-0.2567276637053543	-0.27003942396724817	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.05	-0.2566292700983424	-0.2564615615299674	-0.2563779285345968	-0.25673171016276475	-0.270043868402853	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.100000000000001	-0.2566352918089686	-0.25647148932786484	-0.2563899217578504	-0.25673563629876095	-0.27004818157162364	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.150000000000002	-0.2566411559151832	-0.25648117269326465	-0.25640161829332214	-0.2567394460234796	-0.2700523677098873	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.2	-0.25664686627224237	-0.2564906179600316	-0.25641302583725023	-0.25674314279067806	-0.270056430515506	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.25	-0.25665242673540195	-0.25649983051865344	-0.2564241520858728	-0.25674672967466716	-0.27006037332466704	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.3	-0.256657841159918	-0.25650881566149225	-0.2564350046611471	-0.2567502097406038	-0.2700641994689432	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.350000000000001	-0.2566631134010465	-0.25651757868091013	-0.2564455902037787	-0.25675358605364496	-0.2700679122799071	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.400000000000002	-0.25666824731404353	-0.256526124869269	-0.2564559147136976	-0.2567568616789476	-0.2700715150891315	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.45	-0.256673246754165	-0.25653445951893106	-0.2564659841851649	-0.2567600396816688	-0.270075011228189	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.5	-0.25667811557666687	-0.2565425879222583	-0.2564758046124418	-0.25676312312696536	-0.27007840402865235	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.55	-0.2566828726418235	-0.25655051537161283	-0.2564853819897895	-0.2567661150779423	-0.2700816968191298	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.600000000000001	-0.25668750589047745	-0.25655824715935666	-0.25649472231146914	-0.25676901836520855	-0.2700848926632566	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.650000000000002	-0.2566920182684898	-0.2565657885765596	-0.25650383157174184	-0.25677183541233306	-0.27008799419089985	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.7	-0.2566964127217214	-0.256573144557976	-0.25651271576486884	-0.2567745686060571	-0.2700910039961686	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.75	-0.25670069219603325	-0.25658031930386477	-0.2565213808851112	-0.2567772203331216	-0.27009392467317195	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.8	-0.2567048596372863	-0.2565873169362746	-0.2565298328684148	-0.2567797929802677	-0.27009675881601886	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.850000000000001	-0.2567089179913415	-0.25659414157725424	-0.2565380768846991	-0.2567822889342365	-0.2700995090188184	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.900000000000002	-0.25671287020405975	-0.25660079734885227	-0.25654611760708707	-0.25678471058176905	-0.2701021778756796	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
13.95	-0.256716719221302	-0.2566072883731174	-0.2565539597046425	-0.25678706030960646	-0.2701047679807115	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.	-0.2567204679889293	-0.25661361877209826	-0.2565616078464289	-0.2567893404153666	-0.27010728183994687	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.05	-0.25672413086958273	-0.25661979266784357	-0.25656906670151003	-0.25679155283973015	-0.2701097215717691	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.100000000000001	-0.256727698700417	-0.256625814182402	-0.2565763409389495	-0.25679369944137836	-0.27011208919628465	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.150000000000002	-0.2567311737353669	-0.25663168743680004	-0.2565834352278109	-0.2567957820791437	-0.2701143867338608	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.200000000000003	-0.2567345582283674	-0.25663741627320635	-0.256590354237158	-0.2567978026118585	-0.27011661620486477	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.25	-0.2567378544333533	-0.2566430039623075	-0.25659710263605434	-0.2567997628983552	-0.2701187796296639	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.3	-0.25674106460425944	-0.25664845371478967	-0.25660368504805214	-0.2568016647974662	-0.27012087902862536	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.350000000000001	-0.25674419099502077	-0.25665376874133916	-0.25661010549907204	-0.2568035101680239	-0.2701229164221165	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.400000000000002	-0.25674723585957215	-0.256658952252642	-0.25661636762761075	-0.2568053008813874	-0.2701248938408726	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.450000000000003	-0.25675020145184846	-0.2566640074593846	-0.2566224750690152	-0.25680703863250737	-0.27012681315434955	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.5	-0.2567530900257845	-0.256668937572253	-0.25662843145863234	-0.2568087248233959	-0.2701286758988205	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.55	-0.25675591253596947	-0.25667374580193353	-0.25663424043180916	-0.2568103608412829	-0.2701304835860085	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.600000000000001	-0.2567586620083715	-0.2566784353591123	-0.2566399056238926	-0.2568119480733983	-0.2701322377276366	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.650000000000002	-0.2567613401696132	-0.25668300945367856	-0.25664543067022966	-0.256813487906972	-0.270133939835428	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.700000000000003	-0.2567639487463171	-0.2566874710780507	-0.25665081920616734	-0.25681498172923384	-0.27013559142110566	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.75	-0.2567664894651056	-0.25669182277892566	-0.2566560748670525	-0.25681643092741385	-0.2701371939963928	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.8	-0.2567689640526012	-0.2566960670561928	-0.256661201253104	-0.2568178368887418	-0.2701387490730125	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.850000000000001	-0.25677137423542645	-0.2567002064097413	-0.25666620150100955	-0.2568192010004477	-0.2701402581626878	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.900000000000002	-0.2567737217402038	-0.2567042433394604	-0.25667107844516807	-0.25682052464976146	-0.27014172277714177	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
14.950000000000003	-0.25677600829355574	-0.2567081803452394	-0.2566758349173438	-0.2568218091822521	-0.2701431443824603	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.	-0.2567782356221048	-0.25671201992696757	-0.2566804737493012	-0.25682305568009434	-0.27014452416149337	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.05	-0.2567804120930972	-0.2567157645845341	-0.2566849977728044	-0.2568242651483722	-0.27014586321474193	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.100000000000001	-0.2567825323900697	-0.2567194168178282	-0.25668940981961785	-0.25682543859435636	-0.2701471626448821	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.150000000000002	-0.2567845978371827	-0.25672297912612696	-0.2566937127215058	-0.25682657702531764	-0.27014842355458984	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.200000000000003	-0.25678660975859663	-0.25672645384027915	-0.25669790931023256	-0.25682768144852675	-0.2701496470465414	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.25	-0.25678856947847195	-0.25672984294438506	-0.2567020024175624	-0.25682875287125445	-0.27015083422341263	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.3	-0.2567904783209691	-0.25673314838573563	-0.2567059948476301	-0.25682979230077146	-0.2701519861878798	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.350000000000001	-0.2567923376102485	-0.2567363721116217	-0.25670988904218034	-0.25683080074434855	-0.2701531040426189	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.400000000000002	-0.2567941486704706	-0.25673951606933426	-0.2567136872083732	-0.25683177920925654	-0.27015418889030596	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.450000000000003	-0.25679591282579595	-0.256742582206164	-0.2567173915514953	-0.2568327287027661	-0.2701552418336171	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.5	-0.25679763140038486	-0.25674557246940194	-0.25672100427683325	-0.2568336501718603	-0.27015626388912906	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.55	-0.25679931079374846	-0.25674848880633894	-0.25672452758967373	-0.25683454433581154	-0.2701572558407162	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.600000000000001	-0.2568009469470996	-0.2567513331642658	-0.2567279636953033	-0.2568354119201822	-0.2701582184889407	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.650000000000002	-0.2568025408770016	-0.2567541074910098	-0.25673131479900857	-0.25683625365415014	-0.27015915263573603	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.700000000000003	-0.25680409360001805	-0.2567568136836346	-0.25673458310607616	-0.2568370702668932	-0.2701600590830358	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.75	-0.2568056061327123	-0.25675945331124744	-0.25673777082179267	-0.25683786248758933	-0.2701609386327735	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.8	-0.2568070794916478	-0.2567620278511513	-0.2567408801300364	-0.25683863104541643	-0.27016179208688273	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.850000000000001	-0.25680851469338806	-0.2567645387806494	-0.2567439129328811	-0.2568393766695524	-0.27016262024729704	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.900000000000002	-0.25680991275449644	-0.25676698757704486	-0.2567468709491711	-0.2568401000891751	-0.27016342391594994	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
15.950000000000003	-0.2568112746915364	-0.2567693757176408	-0.2567497558962071	-0.2568408020334626	-0.2701642038947751	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.	-0.2568126015210714	-0.25677170467974036	-0.25675256949128983	-0.25684148323159256	-0.27016496098569553	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.05	-0.2568138981436599	-0.2567739759406467	-0.2567553134517202	-0.2568421443502781	-0.270165695881041	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.1	-0.25681516145647665	-0.2567761909776629	-0.2567579894947989	-0.2568427858821275	-0.27016640912641277	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.150000000000002	-0.25681639224069147	-0.2567783512680922	-0.2567605993378268	-0.2568434083466843	-0.27016710129859234	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.200000000000003	-0.25681759127747417	-0.2567804582892376	-0.25676314469810463	-0.25684401226554704	-0.27016777297436123	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.25	-0.2568187593479946	-0.256782513516868	-0.25676562729293323	-0.25684459816031424	-0.27016842473050084	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.3	-0.2568198972334224	-0.25678451827615956	-0.2567680488229653	-0.2568451665525844	-0.27016905714379263	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.35	-0.2568210057149275	-0.2567864736783174	-0.25677041076964313	-0.25684571796395606	-0.27016967079101817	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.400000000000002	-0.2568220855736797	-0.2567883808275182	-0.2567727144718259	-0.2568462529160277	-0.2701702662489588	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.450000000000003	-0.25682313759084874	-0.2567902408279384	-0.25677496126716637	-0.2568467719303979	-0.27017084409439607	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.5	-0.25682416254760443	-0.2567920547837546	-0.25677715249331734	-0.25684727552866515	-0.2701714049041114	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.55	-0.2568251642009283	-0.2567938237991434	-0.2567792894879317	-0.25684776423242794	-0.27017194925343235	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.6	-0.2568261401758263	-0.25679554897828144	-0.25678137358866227	-0.2568482385126878	-0.2701724776168792	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.650000000000002	-0.25682709107311585	-0.2567972314253452	-0.25678340613316186	-0.25684869872568517	-0.27017299039545223	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.700000000000003	-0.2568280174936146	-0.25679887224451137	-0.2567853884590833	-0.2568491452477045	-0.27017348800786384	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.75	-0.2568289200381402	-0.2568004725399564	-0.2567873219040794	-0.25684957845569	-0.27017397087282635	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.8	-0.25682979930751004	-0.25680203341585706	-0.2567892077927608	-0.2568499987265857	-0.27017443940905206	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.85	-0.25683065590254184	-0.2568035559724343	-0.2567910472785604	-0.2568504064373358	-0.2701748940352534	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.900000000000002	-0.2568314904240531	-0.25680504113967756	-0.25679284140401015	-0.2568508019648844	-0.27017533517014264	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
16.950000000000003	-0.2568323034728615	-0.2568064897229545	-0.2567945912107474	-0.2568511856861756	-0.2701757632324321	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.	-0.2568330956497845	-0.2568079025455233	-0.25679629774040924	-0.2568515579781536	-0.2701761786408342	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.05	-0.25683386983812695	-0.2568092804306423	-0.25679796203463295	-0.2568519192177625	-0.2701765818140612	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.1	-0.25683462421788666	-0.25681062420156947	-0.25679958513505574	-0.2568522697819464	-0.2701769731662372	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.150000000000002	-0.2568353592515486	-0.25681193468156327	-0.2568011680833148	-0.2568526100018011	-0.27017735301881574	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.200000000000003	-0.2568360754015978	-0.25681321269388174	-0.2568027119210474	-0.25685294012932414	-0.2701777216629223	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.25	-0.2568367731305193	-0.2568144590617831	-0.2568042176898907	-0.2568532604353253	-0.2701780794010295	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.3	-0.25683745290079807	-0.25681567460852556	-0.2568056864406744	-0.2568535711907609	-0.2701784265356101	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.35	-0.25683811517491917	-0.2568168601573673	-0.2568071191584681	-0.25685387266658716	-0.27017876336913677	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.400000000000002	-0.25683876041536763	-0.2568180165315666	-0.2568085166366123	-0.2568541651337604	-0.27017909020408215	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.450000000000003	-0.25683938908462844	-0.2568191445486533	-0.2568098796522047	-0.2568544488632369	-0.270179407342919	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.5	-0.2568400016451866	-0.25682024487212585	-0.25681120898234294	-0.25685472412597293	-0.27017971508812	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.55	-0.2568406003120041	-0.25682131809250763	-0.25681250540412465	-0.25685499119292476	-0.27018001374215783	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.6	-0.2568411836888783	-0.25682236481902826	-0.2568137696946474	-0.2568552503350487	-0.2701803036075053	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.650000000000002	-0.2568417521320835	-0.2568233856609173	-0.25681500263100904	-0.256855501823301	-0.27018058498024206	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.700000000000003	-0.2568423059978939	-0.2568243812274042	-0.25681620499030705	-0.25685574589551213	-0.27018085808865455	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.75	-0.2568428456425839	-0.2568253521277186	-0.2568173775496391	-0.25685598273556354	-0.2701811231431271	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.8	-0.2568433714224277	-0.2568262989710901	-0.2568185210861029	-0.25685621253402907	-0.2701813803576623	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.85	-0.25684388369369965	-0.25682722236674815	-0.2568196363767961	-0.256856435481483	-0.2701816299462628	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.900000000000002	-0.256844382812674	-0.2568281229239224	-0.2568207241988163	-0.25685665176849964	-0.27018187212293127	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
17.950000000000003	-0.2568448691356251	-0.2568290012518423	-0.2568217853254732	-0.25685686158565313	-0.2701821071016703	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.	-0.2568453430188272	-0.25682985795973756	-0.25682282041663695	-0.2568570651235178	-0.27018233509648243	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.05	-0.2568458061653608	-0.2568306936507903	-0.2568238300346051	-0.25685726257266794	-0.27018255632137045	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.1	-0.25684625750306933	-0.25683150881081657	-0.25682481474357743	-0.2568574541236778	-0.27018277099033683	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.150000000000002	-0.2568466973066025	-0.2568323038811681	-0.2568257751077536	-0.2568576399671216	-0.2701829793173843	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.200000000000003	-0.25684712585061	-0.2568330793151357	-0.25682671169133336	-0.25685782029357357	-0.27018318151651544	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.25	-0.2568475434097415	-0.25683383556600975	-0.25682762505851653	-0.2568579952936081	-0.27018337780173285	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.3	-0.25684795025864665	-0.25683457308708096	-0.2568285157735027	-0.2568581651575581	-0.2701835683763316	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.35	-0.2568483466719752	-0.2568352923316398	-0.2568293844004917	-0.2568583300523075	-0.2701837533919757	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.400000000000002	-0.25684873292437677	-0.256835993752977	-0.25683023150368317	-0.2568584901020098	-0.27018393298484394	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.450000000000003	-0.25684910929050103	-0.25683667780438296	-0.25683105764727693	-0.2568586454262807	-0.27018410729111314	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.5	-0.25684947604499764	-0.2568373449391484	-0.2568318633954727	-0.25685879614473595	-0.27018427644696	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.55	-0.2568498344984618	-0.2568379956105638	-0.2568326493124702	-0.2568589423769915	-0.2701844405885614	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.6	-0.25685018382681324	-0.25683863027191983	-0.2568334159621295	-0.2568590842426629	-0.2701845998520939	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.650000000000002	-0.25685052424191684	-0.25683924936987507	-0.25683416382023966	-0.25685922186136606	-0.2701847543737344	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.700000000000003	-0.2568508559556378	-0.25683985325628594	-0.25683489327454423	-0.2568593553527167	-0.2701849042896596	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.75	-0.2568511791798412	-0.256840442258706	-0.2568356047333549	-0.2568594848363306	-0.27018504973604623	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.8	-0.25685149412639213	-0.2568410167133917	-0.2568362986049832	-0.25685961043182354	-0.27018519084907106	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.85	-0.2568518010071557	-0.25684157695659965	-0.25683697529774063	-0.25685973225881126	-0.27018532776491083	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.900000000000002	-0.256852100033997	-0.2568421233245864	-0.2568376352199389	-0.2568598504369096	-0.2701854606263714	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
18.950000000000003	-0.2568523914187812	-0.2568426561536086	-0.2568382787798895	-0.256859965095635	-0.2701855896056988	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.	-0.25685267537337325	-0.25684317577992266	-0.256838906385904	-0.256860076386145	-0.2701857148094004	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.05	-0.25685295290711957	-0.25684368253978535	-0.25683951844629405	-0.25686018439736685	-0.2701858363311654	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.1	-0.25685322338607186	-0.2568441767694532	-0.2568401153693712	-0.25686028921094284	-0.270185954264683	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.150000000000002	-0.2568534869737629	-0.2568446588051827	-0.25684069756344696	-0.25686039090851515	-0.27018606870364226	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.200000000000003	-0.2568537438337258	-0.2568451289832305	-0.256841265436833	-0.256860489571726	-0.27018617974173237	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.25	-0.2568539941294933	-0.2568455876343264	-0.2568418193978408	-0.25686058528221767	-0.27018628747264245	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.3	-0.2568542380245983	-0.2568460350217457	-0.25684235980996684	-0.25686067812163227	-0.2701863919900617	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.35	-0.25685447568257375	-0.2568464713870655	-0.25684288693816903	-0.25686076817161213	-0.2701864933876793	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.400000000000002	-0.2568547072669526	-0.2568468969756646	-0.25684340107350145	-0.2568608555137994	-0.2701865917591843	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.450000000000003	-0.25685493294126766	-0.25684731203292166	-0.256843902507908	-0.25686094022983624	-0.2701866871982659	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.5	-0.2568551528690519	-0.25684771680421536	-0.2568443915333326	-0.256861022401365	-0.2701867797986133	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.55	-0.2568553678282089	-0.2568481115349244	-0.25684486844171917	-0.25686110211002783	-0.27018686967323446	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.6	-0.2568555773306662	-0.2568484964704274	-0.25684533352501165	-0.2568611794529451	-0.2701869569241512	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.650000000000002	-0.25685578150272226	-0.2568488718561031	-0.2568457870751539	-0.256861254525	-0.27018704161677565	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.700000000000003	-0.2568559804706753	-0.2568492379373302	-0.2568462293840899	-0.2568613273833349	-0.2701871238163591	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.75	-0.25685617436082375	-0.25684959495948745	-0.25684666074376356	-0.2568613980844583	-0.27018720358815285	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.8	-0.25685636329946576	-0.25684994316795334	-0.2568470814461188	-0.2568614666848788	-0.2701872809974082	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.85	-0.25685654741289976	-0.25685028280810673	-0.2568474917830995	-0.25686153324110506	-0.27018735610937633	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.900000000000002	-0.25685672682742405	-0.2568506141253263	-0.25684789204664965	-0.25686159780964557	-0.2701874289893086	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
19.950000000000003	-0.256856901669337	-0.25685093735693243	-0.25684828251339986	-0.2568616604470091	-0.27018749970245626	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.	-0.2568570720649368	-0.25685125266252323	-0.25684866338234985	-0.25686172120970413	-0.27018756831407054	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.05	-0.2568572386141568	-0.2568515602055009	-0.2568490348608991	-0.2568617801542393	-0.27018763488940284	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.1	-0.2568574009409552	-0.25685186015781564	-0.2568493971599973	-0.25686183733712326	-0.27018769949370436	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.150000000000002	-0.2568575591429252	-0.256852152691418	-0.25684975049059405	-0.25686189281486455	-0.27018776219460455	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.200000000000003	-0.25685771331765994	-0.25685243797825824	-0.25685009506363904	-0.2568619466441977	-0.2701878230716488	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.25	-0.2568578635627526	-0.25685271619028677	-0.2568504310900819	-0.2568619988947893	-0.27018788217471224	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.3	-0.25685800997579633	-0.256852987499454	-0.2568507587808722	-0.25686204961703	-0.2701879395472626	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.35	-0.25685815265438433	-0.2568532520777103	-0.25685107834695975	-0.2568620988480635	-0.2701879952327678	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.400000000000002	-0.25685829169610974	-0.256853510097006	-0.2568513899992941	-0.2568621466250333	-0.2701880492746956	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.450000000000003	-0.2568584271985658	-0.2568537617292916	-0.25685169394882484	-0.25686219298508306	-0.2701881017165137	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.5	-0.25685855925934553	-0.2568540071465173	-0.25685199040650175	-0.25686223796535623	-0.27018815260169005	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.55	-0.25685868834141723	-0.2568542465206336	-0.25685227958327433	-0.25686228160299646	-0.2701882019736923	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.6	-0.2568588141548551	-0.25685448002359085	-0.25685256168557663	-0.2568623239351473	-0.2701882498759884	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.650000000000002	-0.25685893677510835	-0.25685470782207054	-0.256852836863037	-0.2568623649989523	-0.27018829635204605	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.700000000000003	-0.25685905627762623	-0.2568549300310369	-0.2568531052605684	-0.2568624048315551	-0.2701883414453331	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.75	-0.256859172737858	-0.25685514676640014	-0.2568533670297488	-0.2568624434700992	-0.2701883851993173	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.8	-0.25685928623125287	-0.2568553581495291	-0.25685362232215614	-0.25686248095172814	-0.27018842765657874	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.85	-0.25685939683326	-0.2568555643017925	-0.25685387128936843	-0.25686251731364707	-0.2701884688535013	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.900000000000002	-0.2568595046193287	-0.2568557653445591	-0.25685411408296355	-0.25686255259074	-0.27018850882390466	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
20.950000000000003	-0.25685960966490823	-0.2568559613991978	-0.2568543508545195	-0.2568625868122988	-0.2701885476016026	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.	-0.2568597120454477	-0.2568561525870773	-0.2568545817556143	-0.2568626200069941	-0.2701885852204088	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.05	-0.2568598121184269	-0.2568563390295664	-0.25685480693782586	-0.2568626522034968	-0.2701886217141369	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.1	-0.25685990966017186	-0.2568565208480339	-0.2568550265527321	-0.2568626834304776	-0.27018865711660056	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.150000000000002	-0.25686000472903897	-0.25685669816384854	-0.25685524075191113	-0.2568627137166071	-0.27018869146161356	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.200000000000003	-0.2568600973833848	-0.2568568710983792	-0.25685544968694074	-0.2568627430905562	-0.2701887247829895	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.25	-0.2568601876815657	-0.2568570397729946	-0.25685565350896183	-0.2568627715809955	-0.2701887571145421	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.3	-0.2568602756819383	-0.25685720430906356	-0.25685585234014824	-0.2568627992165959	-0.270188788490085	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.35	-0.256860361442859	-0.25685736482410804	-0.25685604628198283	-0.25686282602602795	-0.27018881894343194	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.400000000000002	-0.25686044502268424	-0.25685752139843193	-0.25685623544101066	-0.25686285203796255	-0.27018884850839653	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.450000000000003	-0.25686052647977053	-0.2568576741139581	-0.2568564199237766	-0.2568628772810703	-0.27018887721879253	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.5	-0.2568606058724744	-0.25685782305667343	-0.25685659983682557	-0.25686290178402205	-0.2701889051084336	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.55	-0.2568606834769719	-0.25685796831256485	-0.25685677528670264	-0.2568629255754885	-0.27018893219235235	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.6	-0.25686075912059864	-0.25685810996761926	-0.2568569463799526	-0.25686294868414034	-0.27018895845558805	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.650000000000002	-0.25686083284850997	-0.25685824810782354	-0.2568571132231205	-0.2568629711194545	-0.27018898392181495	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.700000000000003	-0.2568609047058612	-0.2568583828191646	-0.2568572759227512	-0.25686299286870257	-0.27018900861651335	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.75	-0.25686097473780756	-0.25685851418762945	-0.2568574345853897	-0.2568630139524767	-0.2701890325651634	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.8	-0.25686104298950435	-0.25685864229920485	-0.2568575893175809	-0.2568630343923036	-0.27018905579324537	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.85	-0.2568611095061069	-0.25685876723987777	-0.25685774022586977	-0.2568630542097103	-0.27018907832623945	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.900000000000002	-0.25686117433277045	-0.25685888909563515	-0.25685788741680127	-0.25686307342622355	-0.2701891001896258	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
21.950000000000003	-0.2568612375146503	-0.25685900795246386	-0.2568580309969203	-0.25686309206337016	-0.2701891214088847	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.	-0.2568612990969017	-0.2568591238963508	-0.25685817107277187	-0.256863110142677	-0.2701891420094963	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.05	-0.2568613592929959	-0.25685923701043284	-0.256858307747975	-0.2568631276856709	-0.2701891620169409	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.1	-0.2568614179695713	-0.2568593473504088	-0.25685844110162337	-0.2568631447138787	-0.27018918145669857	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.150000000000002	-0.2568614751615822	-0.2568594549734106	-0.2568585712005722	-0.25686316124882724	-0.2701892003542497	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.200000000000003	-0.25686153090398295	-0.25685955993960136	-0.2568586981115869	-0.25686317731204333	-0.27018921873507434	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.25	-0.25686158523172786	-0.25685966230914375	-0.25685882190143283	-0.2568631929250539	-0.27018923662465283	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.3	-0.25686163817977126	-0.25685976214220074	-0.2568589426368754	-0.2568632081093857	-0.27018925403250793	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.35	-0.25686168978306745	-0.2568598594989352	-0.25685906038468	-0.25686322288656555	-0.27018927092093453	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.400000000000002	-0.2568617400765708	-0.25685995443951004	-0.25685917521161195	-0.2568632372763528	-0.2701892872999252	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.450000000000003	-0.2568617890952356	-0.25686004702408805	-0.2568592871844367	-0.2568632512501547	-0.27018930318466916	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.5	-0.2568618368740162	-0.2568601373128322	-0.2568593963699196	-0.256863264799911	-0.2701893185903556	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.55	-0.25686188357799306	-0.25686022536590536	-0.256859502834826	-0.25686327793811536	-0.27018933353217384	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.6	-0.2568619291041079	-0.2568603112434703	-0.25685960664592133	-0.25686329067726155	-0.270189348025313	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.650000000000002	-0.25686197347942863	-0.25686039500569	-0.256859707869971	-0.2568633030298432	-0.2701893620849624	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.700000000000003	-0.2568620167310231	-0.2568604767127274	-0.2568598065737403	-0.25686331500835424	-0.2701893757263113	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.75	-0.25686205888595925	-0.2568605564229345	-0.2568599028239946	-0.2568633266252883	-0.2701893889645488	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.8	-0.25686209997130494	-0.25686063417680205	-0.25685999669045656	-0.25686333789313914	-0.2701894018148642	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.85	-0.25686214001412805	-0.2568607100149952	-0.25686008826629303	-0.25686334882440054	-0.2701894142924468	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.900000000000002	-0.2568621790414965	-0.2568607839800425	-0.2568601776076448	-0.25686335943156613	-0.2701894264124858	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
22.950000000000003	-0.2568622170804782	-0.25686085611447207	-0.25686026476003593	-0.25686336972712975	-0.27018943819017033	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.	-0.25686225415814096	-0.2568609264608124	-0.2568603497689904	-0.25686337972358514	-0.2701894496406897	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.05	-0.2568622904021999	-0.2568609950615918	-0.2568604326800324	-0.25686338943342596	-0.2701894607739842	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.1	-0.25686232573297585	-0.25686106195933867	-0.25686051353868583	-0.25686339886914605	-0.2701894715722103	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.150000000000002	-0.25686236017143693	-0.2568611271965814	-0.2568605923904748	-0.2568634080432391	-0.27018948204033716	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.200000000000003	-0.25686239373855113	-0.25686119081584824	-0.2568606692809233	-0.25686341696100745	-0.27018949218820515	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.25	-0.2568624264552867	-0.25686125285966765	-0.25686074425555555	-0.256863425606364	-0.27018950202565467	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.3	-0.25686245834261145	-0.256861313370568	-0.2568608173598954	-0.2568634339848953	-0.2701895115625262	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.35	-0.2568624894214936	-0.2568613723910776	-0.256860888639467	-0.2568634421045675	-0.27018952080865993	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.400000000000002	-0.2568625197129012	-0.2568614299637248	-0.25686095813979437	-0.2568634499733467	-0.27018952977389643	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.450000000000003	-0.2568625492378022	-0.25686148613001897	-0.25686102590640153	-0.25686345759919904	-0.27018953846807603	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.5	-0.25686257801716483	-0.2568615409201951	-0.2568610919848126	-0.2568634649900906	-0.270189546901039	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.55	-0.2568626061498363	-0.2568615943624843	-0.2568611564205516	-0.2568634721539875	-0.27018955508262593	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.6	-0.25686263357418554	-0.256861646485988	-0.25686121927284733	-0.2568634790988559	-0.2701895630226771	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.650000000000002	-0.25686266030646054	-0.2568616973198077	-0.25686128059442537	-0.25686348583266183	-0.27018957073103284	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.700000000000003	-0.2568626863629095	-0.2568617468930448	-0.25686134041680175	-0.2568634923633714	-0.27018957821753364	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.75	-0.2568627117597804	-0.2568617952348007	-0.2568613987714611	-0.2568634986989508	-0.2701895854920198	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.8	-0.25686273651332153	-0.25686184237417686	-0.25686145568988805	-0.25686350484736614	-0.2701895925661668	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.85	-0.2568627606397809	-0.2568618883402747	-0.2568615112035675	-0.25686351081658343	-0.27018959946577326	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.900000000000002	-0.25686278415540664	-0.25686193316219563	-0.25686156534398397	-0.2568635166145689	-0.27018960619652876	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
23.950000000000003	-0.25686280707644676	-0.2568619768690411	-0.25686161814262226	-0.2568635222493028	-0.27018961275843323	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.	-0.2568628294191495	-0.25686201948991255	-0.25686166963096707	-0.25686352773856563	-0.2701896191514867	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.05	-0.2568628512600486	-0.2568620610539114	-0.25686171984050304	-0.25686353309332843	-0.2701896253756892	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.1	-0.25686287255145274	-0.2568621015901391	-0.2568617688027149	-0.25686353831359116	-0.2701896314310407	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.150000000000002	-0.25686289330595646	-0.256862141127697	-0.2568618165490874	-0.25686354339935374	-0.2701896373175412	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.200000000000003	-0.2568629135361541	-0.25686217969568664	-0.2568618631111052	-0.2568635483506163	-0.27018964303519066	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.25	-0.2568629332546401	-0.2568622173232094	-0.256861908520253	-0.25686355316737874	-0.2701896485839892	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.3	-0.2568629524740089	-0.25686225403936674	-0.2568619528080155	-0.25686355784964116	-0.27018965396393674	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.35	-0.25686297120685503	-0.256862289872839	-0.25686199600858517	-0.25686356239740343	-0.27018965917503324	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.400000000000002	-0.25686298946577274	-0.2568623248450964	-0.256862038162338	-0.25686356681066563	-0.2701896642172788	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.450000000000003	-0.2568630072633566	-0.2568623589723987	-0.2568620792920673	-0.25686357108942776	-0.2701896690906733	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.5	-0.25686302461220095	-0.25686239227099306	-0.2568621194184338	-0.25686357523368986	-0.2701896737952169	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.55	-0.25686304157158407	-0.2568624247571271	-0.25686215856209826	-0.2568635792434518	-0.27018967833090946	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.6	-0.25686305810458726	-0.2568624564470482	-0.2568621967437214	-0.2568635831187137	-0.270189682697751	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.650000000000002	-0.2568630742209756	-0.25686248735700373	-0.256862233983964	-0.2568635868594755	-0.2701896868957416	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.700000000000003	-0.2568630899305142	-0.2568625175032412	-0.25686227030348685	-0.25686359046573726	-0.2701896909248812	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.75	-0.2568631052429682	-0.25686254690200794	-0.2568623057229506	-0.2568635939374989	-0.2701896947868289	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.8	-0.2568631201681027	-0.25686257556955144	-0.25686234026301613	-0.2568635972747605	-0.27018969853195135	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.85	-0.25686313471568273	-0.25686260352211915	-0.2568623739443441	-0.256863600477522	-0.27018970218389926	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.900000000000002	-0.2568631488954735	-0.2568626307759585	-0.2568624067875952	-0.25686360354578336	-0.27018970574267265	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
24.950000000000003	-0.25686316271724	-0.25686265734731684	-0.25686243881343035	-0.2568636065096247	-0.27018970920827146	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.	-0.2568631761907475	-0.25686268325244166	-0.25686247004251017	-0.25686360939952857	-0.27018971258069574	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.05	-0.2568631893619243	-0.2568627085075804	-0.2568625004954954	-0.2568636122154953	-0.27018971585994545	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.1	-0.2568632022021805	-0.25686273312898045	-0.25686253019305966	-0.2568636149575249	-0.2701897190460206	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.150000000000002	-0.25686321471908946	-0.2568627571328892	-0.2568625591555507	-0.25686361762561744	-0.2701897221389213	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.200000000000003	-0.2568632269202247	-0.25686278053555417	-0.2568625873998935	-0.2568636202197728	-0.2701897251386474	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.25	-0.2568632388131594	-0.25686280335517264	-0.2568626149420206	-0.25686362273999114	-0.270189728045199	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.3	-0.2568632504054671	-0.25686282562051227	-0.2568626417978646	-0.2568636251862723	-0.27018973085857595	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.35	-0.2568632617047211	-0.25686284734527015	-0.25686266798335805	-0.2568636275586164	-0.27018973357877846	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.400000000000002	-0.2568632727184949	-0.2568628685398747	-0.25686269351443336	-0.2568636298570234	-0.2701897362058064	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.450000000000003	-0.2568632834543618	-0.2568628892147546	-0.2568627184070232	-0.2568636320814932	-0.27018973873965973	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.5	-0.25686329391989526	-0.25686290938033823	-0.25686274267706005	-0.25686363423202596	-0.2701897411803386	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.55	-0.2568633041506913	-0.2568629290470541	-0.25686276634047644	-0.25686363630862163	-0.2701897435278429	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.6	-0.2568633141246023	-0.25686294822533084	-0.25686278941320495	-0.2568636383112801	-0.27018974578217264	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.650000000000002	-0.25686332384750327	-0.25686296692559685	-0.2568628119111781	-0.2568636402400015	-0.2701897479433279	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.700000000000003	-0.2568633333252693	-0.25686298515828065	-0.25686283385032843	-0.25686364209478585	-0.27018975001135276	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.75	-0.2568633425637754	-0.2568630029338108	-0.2568628552465885	-0.25686364387563304	-0.2701897520124466	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.8	-0.2568633515688966	-0.2568630202626158	-0.25686287611589076	-0.2568636455825431	-0.27018975396880174	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.85	-0.256863360346508	-0.2568630371551242	-0.2568628964741678	-0.2568636472155161	-0.27018975588041816	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.900000000000002	-0.25686336890248457	-0.2568630536217645	-0.25686291633735225	-0.2568636487921922	-0.27018975774729587	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
25.950000000000003	-0.2568633772427014	-0.2568630696729651	-0.25686293572137653	-0.2568636503334543	-0.2701897595694348	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.	-0.25686338537303355	-0.2568630853191547	-0.25686295464217324	-0.2568636518393388	-0.2701897613468351	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.05	-0.2568633933210771	-0.2568631005707617	-0.2568629731146716	-0.2568636533098457	-0.27018976307949666	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.1	-0.25686340106966965	-0.2568631154382146	-0.25686299112813943	-0.2568636547449749	-0.27018976476741946	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.150000000000002	-0.25686340862336976	-0.256863129933293	-0.25686300868369605	-0.2568636561447265	-0.27018976641060355	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.200000000000003	-0.256863415986736	-0.25686314407531663	-0.25686302579329984	-0.25686365750910045	-0.2701897680090489	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.25	-0.25686342316432703	-0.25686315787353536	-0.25686304246890906	-0.2568636588380968	-0.2701897695627556	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.3	-0.25686343016070146	-0.2568631713349658	-0.256863058722482	-0.2568636601317155	-0.27018977107172354	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.35	-0.2568634369804179	-0.25686318446662465	-0.25686307456597696	-0.2568636613899566	-0.2701897725359528	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.400000000000002	-0.256863443628035	-0.2568631972755287	-0.2568630900113522	-0.25686366261282007	-0.2701897739554433	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.450000000000003	-0.25686345010811124	-0.2568632097686946	-0.2568631050705661	-0.2568636638003059	-0.2701897753301951	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.5	-0.25686345642520536	-0.256863221953139	-0.25686311975557685	-0.2568636649524141	-0.27018977666020816	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.55	-0.2568634626007173	-0.2568632338358786	-0.2568631340783429	-0.2568636660691447	-0.27018977794548255	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.6	-0.2568634686213436	-0.25686324542393013	-0.2568631480508224	-0.25686366715049763	-0.27018977918601816	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.650000000000002	-0.25686347449062225	-0.2568632567243103	-0.2568631616849737	-0.25686366819647294	-0.2701897803818151	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.700000000000003	-0.2568634802120911	-0.25686326774403584	-0.25686317499275513	-0.25686366920707066	-0.27018978154057927	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.75	-0.2568634857892881	-0.2568632784901233	-0.25686318798612495	-0.2568636701822907	-0.27018978267453125	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.8	-0.2568634912257511	-0.25686328896958954	-0.2568632006770415	-0.25686367112213315	-0.27018978378382535	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.85	-0.2568634965250181	-0.25686329918945117	-0.256863213077463	-0.25686367203325855	-0.27018978486846157	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.900000000000002	-0.256863501690627	-0.2568633091567249	-0.25686322519934784	-0.25686367292481316	-0.27018978592843984	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
26.950000000000003	-0.2568635067261157	-0.25686331887842745	-0.2568632370546543	-0.2568636737968523	-0.2701897869637602	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.	-0.25686351163502213	-0.25686332836157544	-0.25686324865299376	-0.25686367464937615	-0.2701897879744227	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.050000000000004	-0.25686351643394556	-0.2568633376137364	-0.2568632599704277	-0.25686367548238453	-0.2701897889604273	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.1	-0.25686352111257094	-0.2568633466449946	-0.25686327100286416	-0.25686367629587753	-0.27018978992177395	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.15	-0.2568635256736447	-0.2568633554603725	-0.2568632817572206	-0.25686367708985514	-0.2701897908584627	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.200000000000003	-0.25686353011991303	-0.2568633640639011	-0.25686329224041465	-0.25686367786431735	-0.2701897917704935	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.25	-0.25686353445412236	-0.2568633724596115	-0.2568633024593639	-0.2568636786192641	-0.27018979265786647	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.300000000000004	-0.25686353867901895	-0.2568633806515347	-0.25686331242098587	-0.2568636793546955	-0.2701897935205815	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.35	-0.2568635427973492	-0.2568633886437018	-0.25686332213219815	-0.25686368007061156	-0.2701897943586386	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.4	-0.25686354681185936	-0.2568633964401437	-0.25686333159991837	-0.25686368076701216	-0.2701897951720378	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.450000000000003	-0.2568635507252958	-0.25686340404489155	-0.25686334083106405	-0.2568636814438973	-0.2701897959607791	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.5	-0.2568635545404049	-0.25686341146197633	-0.25686334983255277	-0.25686368210126714	-0.2701897967248625	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.550000000000004	-0.2568635582700651	-0.2568634186954291	-0.25686335861130205	-0.2568636827391215	-0.27018979746428795	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.6	-0.25686356190627646	-0.2568634257492809	-0.2568633671742296	-0.25686368335746057	-0.27018979817905553	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.65	-0.2568635654511712	-0.25686343262756267	-0.25686337552825284	-0.2568636839562842	-0.270189798871535	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.700000000000003	-0.2568635689068817	-0.2568634393343056	-0.2568633836802894	-0.2568636845355924	-0.270189799548377	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.75	-0.2568635722755402	-0.2568634458735406	-0.2568633916372569	-0.25686368509538515	-0.27018980020997924	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.800000000000004	-0.2568635755592788	-0.25686345224929874	-0.25686339940607283	-0.2568636856385153	-0.2701898008563417	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.85	-0.2568635787602299	-0.2568634584656111	-0.25686340699365484	-0.25686368616950345	-0.27018980148746435	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.9	-0.2568635818805257	-0.2568634645265086	-0.2568634144069205	-0.2568636866884064	-0.27018980210334725	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
27.950000000000003	-0.25686358492229844	-0.25686347043628993	-0.256863421650915	-0.2568636871952243	-0.27018980270399034	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.	-0.25686358788768043	-0.2568634762006098	-0.2568634287139197	-0.256863687689957	-0.2701898032893936	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.050000000000004	-0.25686359078666565	-0.25686348182289287	-0.25686343559606073	-0.2568636881726046	-0.27018980385955715	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.1	-0.2568635936130481	-0.25686348730610176	-0.25686344230174035	-0.256863688643167	-0.27018980441448087	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.15	-0.2568635963684836	-0.2568634926531989	-0.25686344883536066	-0.25686368910164425	-0.27018980495416484	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.200000000000003	-0.2568635990546279	-0.25686349786714685	-0.25686345520132375	-0.2568636895480364	-0.270189805478609	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.25	-0.2568636016731368	-0.25686350295090815	-0.2568634614040319	-0.2568636899823434	-0.2701898059878134	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.300000000000004	-0.2568636042256661	-0.25686350790744533	-0.25686346744788713	-0.25686369040456525	-0.2701898064817779	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.35	-0.2568636067138716	-0.25686351273972086	-0.25686347333729165	-0.25686369081470195	-0.27018980696050277	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.4	-0.25686360913940903	-0.25686351745069724	-0.25686347907664764	-0.25686369121275354	-0.27018980742398774	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.450000000000003	-0.2568636115039342	-0.2568635220433371	-0.25686348467035713	-0.25686369159871997	-0.270189807872233	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.5	-0.2568636138091029	-0.25686352652060285	-0.2568634901228224	-0.2568636919726013	-0.2701898083052384	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.550000000000004	-0.25686361606267233	-0.2568635308854571	-0.2568634954384455	-0.25686369233439743	-0.2701898087230041	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.6	-0.25686361825982706	-0.2568635351408623	-0.25686350062162866	-0.2568636926841084	-0.2701898091264343	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.65	-0.25686362040185307	-0.25686353928978095	-0.25686350567677396	-0.2568636930217343	-0.2701898095201235	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.700000000000003	-0.2568636224900364	-0.2568635433351757	-0.2568635106082836	-0.256863693347275	-0.2701898099047136	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.75	-0.2568636245256631	-0.25686354728000893	-0.2568635154205597	-0.25686369366243245	-0.2701898102802045	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.800000000000004	-0.25686362651001904	-0.2568635511272432	-0.2568635201180044	-0.2568636939703077	-0.27018981064659636	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.85	-0.2568636284443903	-0.2568635548798411	-0.25686352470501983	-0.25686369427096617	-0.2701898110038891	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.9	-0.2568636303300628	-0.25686355854076504	-0.2568635291875178	-0.25686369456440783	-0.2701898113520827	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
28.950000000000003	-0.2568636321683227	-0.2568635621129776	-0.2568635335782919	-0.25686369485063265	-0.27018981169117723	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.	-0.25686363396045586	-0.25686356559944135	-0.25686353787937427	-0.2568636951296407	-0.27018981202117265	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.050000000000004	-0.25686363571248455	-0.2568635690023776	-0.2568635420907649	-0.25686369540143195	-0.27018981234206896	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.1	-0.2568636374206715	-0.2568635723189862	-0.25686354621246377	-0.25686369566600636	-0.27018981265386616	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.15	-0.2568636390860156	-0.25686357555046985	-0.2568635502444709	-0.256863695923364	-0.27018981295656425	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.200000000000003	-0.2568636407095159	-0.2568635786991271	-0.25686355418678625	-0.2568636961735048	-0.2701898132501632	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.25	-0.25686364229217135	-0.25686358176725665	-0.25686355803940986	-0.2568636964164288	-0.2701898135346631	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.300000000000004	-0.2568636438349809	-0.25686358475715715	-0.25686356180234177	-0.256863696652136	-0.27018981381006385	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.35	-0.25686364533894346	-0.2568635876711272	-0.25686356547558187	-0.2568636968806264	-0.27018981407636555	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.4	-0.256863646805058	-0.2568635905114654	-0.25686356905913027	-0.25686369710189993	-0.2701898143335681	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.450000000000003	-0.25686364823432356	-0.2568635932804705	-0.2568635725529869	-0.2568636973159567	-0.2701898145816715	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.5	-0.256863649627739	-0.256863595980441	-0.2568635759571518	-0.2568636975227967	-0.2701898148206759	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.550000000000004	-0.2568636509899805	-0.25686359861367564	-0.25686357927162495	-0.25686369772241985	-0.2701898150508614	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.6	-0.2568636523181469	-0.25686360118247303	-0.25686358249640634	-0.25686369791482616	-0.2701898152751407	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.65	-0.25686365361301444	-0.25686360368913175	-0.256863585631496	-0.2568636981000157	-0.2701898154942853	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.700000000000003	-0.25686365487535906	-0.25686360613595055	-0.2568635886768939	-0.2568636982789856	-0.2701898157082952	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.75	-0.256863656105957	-0.25686360852522794	-0.2568635916326001	-0.25686369845382045	-0.2701898159171705	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.800000000000004	-0.2568636573055843	-0.2568636108592626	-0.25686359449861446	-0.25686369862458575	-0.27018981612091114	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.85	-0.2568636584750171	-0.2568636131403533	-0.2568635972749371	-0.25686369879128157	-0.2701898163195171	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.9	-0.2568636596150314	-0.25686361537079844	-0.25686359996156805	-0.2568636989539078	-0.27018981651298846	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
29.950000000000003	-0.2568636607264033	-0.25686361755289683	-0.2568636025585072	-0.25686369911246454	-0.27018981670132514	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
30.	-0.25686366180990905	-0.25686361968894705	-0.2568636050657547	-0.25686369926695174	-0.2701898168845272	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287	-0.25686370445698000458248840975942399449829757553414788501201825679651383791603715235913298467707705721892167517783330530049287
